A Systematic Literature Review of Empiricism and Norms of Reporting in Computing Education Research Literature

Computing Education Research (CER) is critical for supporting the increasing number of students who need to learn computing skills. To systematically advance knowledge, publications must be clear enough to support replications, meta-analyses, and theory-building. The goal of this study is to characterize the reporting of empiricism in CER literature by identifying whether publications include information to support replications, meta-analyses, and theory building. The research questions are: RQ1) What percentage of papers in CER venues have empirical evaluation? RQ2) What are the characteristics of the empirical evaluation? RQ3) Do the papers with empirical evaluation follow reporting norms (both for inclusion and for labeling of key information)? We conducted an SLR of 427 papers published during 2014 and 2015 in five CER venues: SIGCSE TS, ICER, ITiCSE, TOCE, and CSE. We developed and applied the CER Empiricism Assessment Rubric. Over 80% of papers had some form of empirical evaluation. Quantitative evaluation methods were the most frequent. Papers most frequently reported results on interventions around pedagogical techniques, curriculum, community, or tools. There was a split in papers that had some type of comparison between an intervention and some other data set or baseline. Many papers lacked properly reported research objectives, goals, research questions, or hypotheses, description of participants, study design, data collection, and threats to validity. CER authors are contributing empirical results to the literature; however, not all norms for reporting are met. We encourage authors to provide clear, labeled details about their work so readers can use the methodologies and results for replications and meta-analyses. As our community grows, our reporting of CER should mature to help establish computing education theory to support the next generation of computing learners.

==> DataAnalysis/2021_EmpiricalSLR_DataSet.csv <==
Publication Year,Venue,Paper Name,Link,Evaluation Method,Evaluation Subject,Evaluation Subject Source,Comparison,Number of Subjects,Research Objective,Related Work,Subjects,Study Design,Data Collection,Analysis Procedures,Results,Threats to Validity,D1,D2,D3,Type of Study,Data Source(s),S - Conducting the Survey,S - Survey Questions - Design
2014,CSE,Assessment of examinations in computer science doctoral education,https://doi.org/10.1080/08993408.2014.890792,Descriptive/Persuasive,Curriculum,Authors-Here,New,183,,Complete and Labeled,,,,,,,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,,,,
2014,CSE,Out of our minds: a review of sociocultural cognition theory,https://doi.org/10.1080/08993408.2013.869396,Descriptive/Persuasive,Other,N/A,None,N/A,,Complete and Not Labeled,,,,,,,Complete and Not Labeled,Complete and Labeled,Complete and Not Labeled,,,,
2014,CSE,Computer science concept inventories: past and future,https://doi.org/10.1080/08993408.2014.970779,Literature Review,,,,,,,,,,,,,,,,,,,
2014,CSE,A blended learning approach for teaching computer programming: design for large classes in Sub-Saharan Africa,https://doi.org/10.1080/08993408.2014.897850,Qualitative,Pedagogical Technique,Others-Modified,None,34,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Interventional,"Assessment Data, Observations",,
2014,CSE,Mapping students' ideas to understand learning in a collaborative programming environment,https://doi.org/10.1080/08993408.2014.963360,Qualitative,Pedagogical Technique,Authors-Here,None,20,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Not Labeled,,,,Observational,Observations,,
2014,CSE,A psychometric evaluation of the digital logic concept inventory,https://doi.org/10.1080/08993408.2014.970781,Quantitative,Tool,Authors-Here,None,900,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Observational,Survey,Partial and Not Labeled,Not Present
2014,CSE,Developing and validating test items for first-year computer science courses,https://doi.org/10.1080/08993408.2014.970782,Quantitative,Tool,Authors-Here,None,225,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,"Assessment Data, Interview",,
2014,CSE,High school computer science education paves the way for higher education: the Israeli case,https://doi.org/10.1080/08993408.2014.936655,Quantitative,Curriculum,Authors-Here,None,Missing,Complete and Labeled,Not Present,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Not Present,,,,Observational,Observations,,
2014,CSE,Metonymy and reference-point errors in novice programming,https://doi.org/10.1080/08993408.2014.952500,Quantitative,Pedagogical Technique,Authors-Here,None,216,Partial and Not Labeled,Complete and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,,,,Observational,Assessment Data,,
2014,CSE,The effectiveness of simulated robots for supporting the learning of introductory programming: a multi-case case study,https://doi.org/10.1080/08993408.2014.963362,Quantitative,Pedagogical Technique,Authors-Here,None,49,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,,,,Interventional,"Assessment Data, Survey",Partial and Not Labeled,Not Present
2014,CSE,"Why are women underrepresented in Computer Science? Gender differences in stereotypes, self-efficacy, values, and interests and predictors of future CS course-taking and grades",https://doi.org/10.1080/08993408.2014.963363,Survey,Community,Others-Modified,None,1319,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Observational,Survey,Complete and Labeled,Complete and Labeled
2015,CSE,Opinions on computing education in Korean K-12 system: higher education perspective,https://doi.org/10.1080/08993408.2016.1140409,Descriptive/Persuasive,Curriculum,Authors-Here,None,N/A,,Complete and Labeled,,,,,,,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,,,,
2015,CSE,Computer science teacher professional development in the United States: a review of studies published between 2004 and 2014,https://doi.org/10.1080/08993408.2015.1111645,Literature Review,,,,,,,,,,,,,,,,,,,
2015,CSE,Open source projects in software engineering education: a mapping study,https://doi.org/10.1080/08993408.2015.1033159,Literature Review,,,,,,,,,,,,,,,,,,,
2015,CSE,Teaching and learning recursive programming: a review of the research literature,https://doi.org/10.1080/08993408.2015.1033205,Literature Review,,,,,,,,,,,,,,,,,,,
2015,CSE,A review of Computer Science resources for learning and teaching with K-12 computing curricula: an Australian case study,https://doi.org/10.1080/08993408.2016.1140410,Qualitative,Other,Authors-Here,None,65,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,,,,Observational,Other,,
2015,CSE,It takes a village: supporting inquiry- and equity-oriented computer science pedagogy through a professional learning community,https://doi.org/10.1080/08993408.2015.1130952,Qualitative,Curriculum,Authors-Here,None,81,Complete and Labeled,Partial and Not Labeled,Partial and Labeled,Partial and Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Not Present,,,,Observational,Survey,Complete and Labeled,Partial and Labeled
2015,CSE,Outreach programmes to attract girls into computing: how the best laid plans can sometimes fail,https://doi.org/10.1080/08993408.2015.1067008,"Qualitative, Survey",Curriculum,Authors-Here,None,283,Complete and Labeled,Complete and Not Labeled,Complete and Not Labeled,Partial and Labeled,Partial and Labeled,Partial and Labeled,Complete and Labeled,Not Present,,,,Observational,"Survey, Focus Groups",Partial and Not Labeled,Partial and Not Labeled
2015,CSE,Breaking the communication barrier: guidelines to aid communication within pair programming,https://doi.org/10.1080/08993408.2015.1033125,Quantitative,Pedagogical Technique,Authors-Here,New,28,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Partial and Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,,,,Interventional,Survey,Complete and Labeled,Complete and Labeled
2015,CSE,Building professionalism and employability skills: embedding employer engagement within first-year computing modules,https://doi.org/10.1080/08993408.2015.1085626,Quantitative,Curriculum,Authors-Here,New,346,Partial and Not Labeled,Complete and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Partial and Labeled,Not Present,,,,Interventional,"Survey, Assessment, Other",Complete and Not Labeled,Partial and Not Labeled
2015,CSE,Designing for deeper learning in a blended computer science course for middle school students,https://doi.org/10.1080/08993408.2015.1033142,Quantitative,Curriculum,Authors-Here,New,54,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,,,,Interventional,"Survey, Interviews, Assessment Data",Partial and Not Labeled,Not Present
2015,CSE,Empirical validation and application of the computing attitudes survey,https://doi.org/10.1080/08993408.2015.1014142,Quantitative,Other,Authors-Here,Historical,794,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Observational,Survey,Partial and Not Labeled,Not Present
2015,CSE,Illustrating performance indicators and course characteristics to support students' self-regulated learning in CS1,https://doi.org/10.1080/08993408.2015.1033129,Quantitative,Pedagogical Technique,Authors-Here,None,512,Partial and Not Labeled,Complete and Labeled,Not Present,Complete and Labeled,Complete and Not Labeled,Complete and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,"Assessment Data, Survey, Interviews",Complete and Not Labeled,Not Present
2015,CSE,Motivational and metacognitive feedback in SQL-Tutor*,https://doi.org/10.1080/08993408.2015.1033143,Quantitative,Pedagogical Technique,Authors-Here,New,36,Complete and Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Not Labeled,,,,Interventional,Assessment Data,,
2015,CSE,On study habits on an introductory course on programming,https://doi.org/10.1080/08993408.2015.1073829,Quantitative,Other,Authors-Here,None,183,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Not Present,,,,Observational,Assessment Data,,
2015,CSE,Middle school girls' envisioned future in computing,https://doi.org/10.1080/08993408.2015.1033128,Survey,Community,Community,New,71,Complete and Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,,,,Observational,Survey,Partial and Labeled,Not Present
2015,CSE,The effects of integrating service learning into computer science: an inter-institutional longitudinal study,https://doi.org/10.1080/08993408.2015.1086536,Survey,Curriculum,Authors-Elsewhere,Historical,890,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Partial and Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Observational,Survey,Complete and Labeled,Partial and Labeled
2014,ICER,A systematic review of approaches for teaching introductory programming and their influence on success,https://doi.org/10.1145/2632320.2632349,Literature Review,,,,,,,,,,,,,,,,,,,
2014,ICER,Theoretical underpinnings of computing education research: what is the evidence?,https://doi.org/10.1145/2632320.2632358,Literature Review,,,,,,,,,,,,,,,,,,,
2014,ICER,"Computer programs, dialogicality, and intentionality",https://doi.org/10.1145/2632320.2632351,Not Applicable,,,,,,,,,,,,,,,,,,,
2014,ICER,Diversifying High School Students' Views About Computing with Electronic Textiles,https://doi.org/10.1145/2632320.2632352,Qualitative,Curriculum,Authors Here,None,30,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Partial and Labeled,Complete and Labeled,Partial and Not Labeled,,,,Interventional,Interviews,,
2014,ICER,Exploring variation in students' correct traces of linear recursion,https://doi.org/10.1145/2632320.2632355,Qualitative,Pedagogical Technique,Authors Here,None,30,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Not Present,,,,Interventional,Interviews,,
2014,ICER,Graduating Students' Designs : Through a Phenomenographic Lens,https://doi.org/10.1145/2632320.2632353,Qualitative,Assignment,Authors Here,Comparison,75,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,,,,Interventional,Assessment Data,,
2014,ICER,How CS Undergraduates Make Course Choices,https://doi.org/10.1145/2632320.2632345,Qualitative,Community,Authors Here,None,75,Partial and Not labeled,Complete and Not Labeled,Partial and Labeled,Partial and Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Observational,Interviews,,
2014,ICER,New enactments of mentoring and activism: U.S. women of color in computing education and careers,https://doi.org/10.1145/2632320.2632357,Qualitative,Community,Authors Elsewhere,None,75,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and labeled,Complete and Labeled,Partial and labeled,Complete and Labeled,Partial and labeled,,,,Observational,"Interviews, Other",,
2014,ICER,A structured approach to teaching recursion using cargo-bot,https://doi.org/10.1145/2632320.2632356,Quantitative,Assignment,Other Modified,Comparison,204,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Interventional,Assessment Data,,
2014,ICER,Eye tracking in computing education,https://doi.org/10.1145/2632320.2632344,Quantitative,Other,Authors Here,None,2,Not Present,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,,,,Observational,Automated,,
2014,ICER,In-flow peer-review of tests in test-first programming,https://doi.org/10.1145/2632320.2632347,Quantitative,Assignment,Authors Elsewhere,Comparison,96,Not Present,Complete and Labeled,Partial and Not Labeled,Partial and Labeled,Complete and Not Labeled,Partial and Labeled,Complete and Labeled,Not Present,,,,Interventional,Assessment Data,,
2014,ICER,Investigating novice programming mistakes: educator beliefs vs. student data,https://doi.org/10.1145/2632320.2632343,Quantitative,Pedagogical Technique,"Authors Here, Authors Elsewhere",None,76,Complete and Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Observational,"Survey, Automated",Complete and Labeled,Partial and Labeled
2014,ICER,Predicting student success using fine grain clicker data,https://doi.org/10.1145/2632320.2632354,Quantitative,Tool,Authors Here,None,70,Not Present,Complete and Labeled,Not Present,Partial and Not Labeled,Not Present,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,Assessment Data,,
2014,ICER,The recurring rainfall problem,https://doi.org/10.1145/2632320.2632346,Quantitative,Assignment,Other Modified,Comparison,218,Partial and Not Labeled,Partial and Not Labeled,Complete and Not Labeled,Partial and Labeled,Partial and Labeled,Complete and Labeled,Complete and Not Labeled,Not Present,,,,Observational,Assessment,,
2014,ICER,Academic Integrity Perceptions Regarding Computing Assessments and Essays,https://doi.org/10.1145/2632320.2632342,Survey,Community,Authors Here,None,1000,Partial and Not Labeled,Complete and Labeled,Partial and Labeled,Partial and Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Observational,"Survey, Focus Group",Complete and Labeled,Partial and Labeled
2014,ICER,Measuring cognitive load in introductory CS: adaptation of an instrument,https://doi.org/10.1145/2632320.2632348,Survey,Pedagogical Technique,Authors Here,None,300,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,,,,Observational,Survey,Complete and Not Labeled,Complete and Not Labeled
2014,ICER,Measuring enrichment: the assembly and validation of an instrument to assess student self-beliefs in CS1,https://doi.org/10.1145/2632320.2632350,Survey,Other,Authors Elsewhere,None,300,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,,,,Observational,Survey,Complete and Labeled,Complete and Not Labeled
2015,ICER,Scaling up Women in Computing Initiatives: What Can We Learn from a Public Policy Perspective?,https://doi.org/10.1145/2787622.2787725,Exploratory,,,,,,,,,,,,,,,,,,,
2015,ICER,ACM Curriculum Reports: A Pedagogic Perspective,https://doi.org/10.1145/2787622.2787714,Qualitative,Community,Community,None,16,Complete and Not Labeled,Not Present,Partial and Labeled,Complete and Labeled,Complete and Labeled,Not Present,Complete and Labeled,Not Present,,,,Observational,Interviews,,
2015,ICER,Analysis of Interactive Features Designed to Enhance Learning in an Ebook,https://doi.org/10.1145/2787622.2787731,Qualitative,Pedagogical Technique,Other Modified,Comparison,18,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Observational,"Observations, Automated",,
2015,ICER,Boys' Needlework: Understanding Gendered and Indigenous Perspectives on Computing and Crafting with Electronic Textiles,https://doi.org/10.1145/2787622.2787724,Qualitative,Pedagogical Technique,Authors Here,None,10,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Interventional,"Interviews, Observations, Other",,
2015,ICER,"Fourth Grade Students Reading Block-Based Programs: Predictions, Visual Cues, and Affordances",https://doi.org/10.1145/2787622.2787729,Qualitative,Pedagogical Technique,Other Modified,None,26,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Not Present,,,,Interventional,Interviews,,
2015,ICER,How Equity and Inequity Can Emerge in Pair Programming,https://doi.org/10.1145/2787622.2787716,Qualitative,Pedagogical Technique,Authors Here,Comparison,45,Partial and Not Labeled,Partial and Labeled,Complete and Not Labeled,Not Present,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Observational,Observations,,
2015,ICER,School/Work: Development of Computing Students' Professional Identity at University,https://doi.org/10.1145/2787622.2787732,Qualitative,Community,Authors Here,None,2,Complete and Labeled,Complete and Labeled,Complete and Not Labeled,Partial and Not Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,,,,Observational,Interviews,,
2015,ICER,Using Distributed Cognition Theory to Analyze Collaborative Computer Science Learning,https://doi.org/10.1145/2787622.2787715,Qualitative,Curriculum,Authors Here,None,12,Complete and Not Labeled,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Partial and Not Labeled,,,,Observational,Observations,,
2015,ICER,A Multi-Institutional Study of Learning via Student Involvement in Humanitarian Free and Open Source Software Projects,https://doi.org/10.1145/2787622.2787726,Quantitative,Pedagogical Technique,Other Not Modified,Comparison,94,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Interventional,Survey,Complete and Not Labeled,Complete and Not Labeled
2015,ICER,"Aggregate Compilation Behavior: Findings and Implications from 27,698 Users",https://doi.org/10.1145/2787622.2787718,Quantitative,Other (Metric),Other Not Modified,Comparison,27698,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,,,,Observational,Automated,,
2015,ICER,An Empirical Study of In-Class Laboratories on Student Learning of Linear Data Structures,https://doi.org/10.1145/2787622.2787713,Quantitative,Pedagogical Technique,Other Modified,Comparison,109,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,,,,Interventional,Assessment Data,,
2015,ICER,Comparing Textual and Block Interfaces in a Novice Programming Environment,https://doi.org/10.1145/2787622.2787712,Quantitative,Tool,Authors Here,Comparison,31,Complete and Labeled,Complete and Labeled,Complete and Not Labeled,Partial and Not Labeled,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,,,,Interventional,"Survey, Automated",Partial and Not Labeled,Partial and Labeled
2015,ICER,Comparing the Effectiveness of Online Learning Approaches on CS1 Learning Outcomes,https://doi.org/10.1145/2787622.2787709,Quantitative,Pedagogical Technique,Other Not Modified,Comparison,60,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,,,,Interventional,Other,,
2015,ICER,Exploring Changes in Computer Science Students' Implicit Theories of Intelligence Across the Semester,https://doi.org/10.1145/2787622.2787722,Quantitative,Community,Other Not Modified,Comparison,621,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Labeled,Complete and Labeled,Partial and Not Labeled,,,,Observational,Survey,Partial and Not Labeled,Not Present
2015,ICER,Exploring Machine Learning Methods to Automatically Identify Students in Need of Assistance,https://doi.org/10.1145/2787622.2787717,Quantitative,Other (Metric),Other Not Modified,Comparison,296,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,,,,Observational,Assessment Data,,
2015,ICER,Grounding Computational Thinking Skill Acquisition Through Contextualized Instruction,https://doi.org/10.1145/2787622.2787720,Quantitative,Curriculum,Other Not Modified,None,30,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Observational,Other,,
2015,ICER,How Do Students Use Program Visualizations within an Interactive Ebook?,https://doi.org/10.1145/2787622.2787719,Quantitative,Pedagogical Technique,Authors Here,Comparison,1569,Complete and Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,,,,Observational,Automated,,
2015,ICER,Learning in Distributed Low-Stakes Teams,https://doi.org/10.1145/2787622.2787727,Quantitative,Pedagogical Technique,Authors Here,Comparison,70,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,,,,Interventional,"Assessment Data, Observations",,
2015,ICER,Spatial Skills Training in Introductory Computing,https://doi.org/10.1145/2787622.2787728,Quantitative,Pedagogical Technique,Other Modified,Comparison,75,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,,,,Interventional,Survey,Partial and Labeled,Partial and Labeled
2015,ICER,"Subgoals, Context, and Worked Examples in Learning Computing Problem Solving",https://doi.org/10.1145/2787622.2787733,Quantitative,Pedagogical Technique,Authors Here,Comparison,75,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,,,,Interventional,"Survey, Assessment Data",Partial and Not Labeled,Partial and Not Labeled
2015,ICER,The Effects of Procrastination Interventions on Programming Project Success,https://doi.org/10.1145/2787622.2787730,Quantitative,Pedagogical Technique,Authors Here,None,330,Not Present,Complete and Not Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,"Survey, Assessment Data",Partial and Labeled,Partial and Labeled
2015,ICER,The Normalized Programming State Model: Predicting Student Performance in Computing Courses Based on Programming Behavior,https://doi.org/10.1145/2787622.2787710,Quantitative,Community,Authors Here,Comparison,95,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,Automated,,
2015,ICER,Using Commutative Assessments to Compare Conceptual Understanding in Blocks-based and Text-based Programs,https://doi.org/10.1145/2787622.2787721,Quantitative,Pedagogical Technique,Authors Here,Comparison,90,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,,,,Interventional,Assessment Data,,
2015,ICER,What Are We Teaching?: Automated Evaluation of CS Curricula Content Using Topic Modeling,https://doi.org/10.1145/2787622.2787723,Quantitative,Tool,Authors Here,None,3,Not Present,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,,,,Observational,Other,,
2015,ICER,Does Outreach Impact Choices of Major for Underrepresented Undergraduate Students?,https://doi.org/10.1145/2787622.2787711,Survey,Pedagogical Technique,Other Not Modified,Comparison,770,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,,,,Observational,Survey,Partial and Not Labeled,Partial and Labeled
2014,ITiCSE,Failure rates in introductory programming revisited,https://doi.org/10.1145/2591708.2591749,Literature Review,,,,,,,,,,,,,,,,,,,
2014,ITiCSE,QR code programming tasks with automated assessment,https://doi.org/10.1145/2591708.2591761,Missing,,,,,,,,,,,,,,,,,,,
2014,ITiCSE,Weaving computing into all middle school disciplines,https://doi.org/10.1145/2591708.2591754,Missing,,,,,,,,,,,,,,,,,,,
2014,ITiCSE,A historical examination of the social factors affecting female participation in computing,https://doi.org/10.1145/2591708.2591731,Not Applicable,,,,,,,,,,,,,,,,,,,
2014,ITiCSE,Leveraging open source principles for flexible concept inventory development,https://doi.org/10.1145/2591708.2591722,Not Applicable,,,,,,,,,,,,,,,,,,,
2014,ITiCSE,Problem-solving using the extremality principle,https://doi.org/10.1145/2591708.2591718,Not Applicable,,,,,,,,,,,,,,,,,,,
2014,ITiCSE,The state of play: a notional machine for learning programming,https://doi.org/10.1145/2591708.2591721,Not Applicable,,,,,,,,,,,,,,,,,,,
2014,ITiCSE,Towards identification and classification of core and threshold concepts in methodology education in computing,https://doi.org/10.1145/2591708.2591758,Not Applicable,,,,,,,,,,,,,,,,,,,
2014,ITiCSE,A method to prove query lower bounds,https://doi.org/10.1145/2591708.2591736,Qualitative,Pedagogical Technique,Authors Here,Comparison,5,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,Automated,,
2014,ITiCSE,A methodological approach to key competencies in informatics,https://doi.org/10.1145/2591708.2591742,Qualitative,Curriculum,Authors Here,None,4,Complete and Not Labeled,Not Present,Not Present,Partial and Labeled,Complete and Not Labeled,Partial and Labeled,Complete and Labeled,Not Present,,,,Observational,Other,,
2014,ITiCSE,A qualitative think-aloud study of novice programmers' code writing strategies,https://doi.org/10.1145/2591708.2591762,Qualitative,Other,Authors Here,None,6,Complete and Not Labeled,Not Present,Partial and Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Observational,Focus Groups,,
2014,ITiCSE,Apps for social justice: motivating computer science learning with design and real-world problem solving,https://doi.org/10.1145/2591708.2591751,Qualitative,Curriculum,Authors Here,None,2,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,Automated,,
2014,ITiCSE,Augmenting PBL with large public presentations: a case study in interactive graphics pedagogy,https://doi.org/10.1145/2591708.2591727,Qualitative,Pedagogical Technique,Authors Here,None,45,Partial and Not Labeled,Partial and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Interventional,"Survey, Assessment Data",Partial and Labeled,Complete and Not Labeled
2014,ITiCSE,Cultural appropriation of computational thinking acquisition research: seeding fields of diversity,https://doi.org/10.1145/2591708.2591729,Qualitative,Community,Other Modified,Comparison,163,Not Present,Complete and Labeled,Not Present,Partial and Not Labeled,Partial and Not Labeled,Not Present,Partial and Not Labeled,Not Present,,,,Interventional,Observations,,
2014,ITiCSE,Empowering faculty to embed security topics into computer science courses,https://doi.org/10.1145/2591708.2591741,Qualitative,Curriculum,Authors Here,None,150,Not Present,Complete and Labeled,Complete and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,Survey,Partial and Not Labeled,Not Present
2014,ITiCSE,Identifying computer science self-regulated learning strategies,https://doi.org/10.1145/2591708.2591715,Qualitative,Pedagogical Technique,Other Not Modified,None,150,Complete and Not Labeled,Complete and Labeled,Complete and Not Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Observational,Other,,
2014,ITiCSE,"Programming: reading, writing and reversing",https://doi.org/10.1145/2591708.2591712,Qualitative,Assignment,Authors Here,None,10,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Partial and Not Labeled,Partial and Labeled,Complete and Not Labeled,Not Present,,,,Interventional,Observations,,
2014,ITiCSE,Understanding students' preferences of software engineering projects,https://doi.org/10.1145/2591708.2591753,Qualitative,Community,Community,Comparison,26,Not Present,Complete and Labeled,Not Present,Complete and Labeled,Not Present,Complete and Labeled,Complete and Labeled,Not Present,,,,Observational,Assessment Data,,
2014,ITiCSE,A teaching model for development of sensor-driven mobile applications,https://doi.org/10.1145/2591708.2591719,Quantitative,Pedagogical Technique,Authors Here,None,13,Not Present,Complete and Labeled,Not Present,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,"Survey, Assessment Data",Partial and Not Labeled,Partial and Not Labeled
2014,ITiCSE,Advanced data analytics education for students and companies,https://doi.org/10.1145/2591708.2591746,Quantitative,Curriculum,Authors Here,None,1,Partial and Not Labeled,Partial and Not Labeled,Not Present,Not Present,Not Present,Not Present,Partial and Not Labeled,Not Present,,,,Interventional,Other,,
2014,ITiCSE,Assessing computational learning in K-12,https://doi.org/10.1145/2591708.2591713,Quantitative,Curriculum,Authors Here,Comparison,54,Not Present,Complete and Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,"Assessment Data, Survey",Partial and Labeled,Partial and Labeled
2014,ITiCSE,Assessment process for a simulation-based training environment in global software development,https://doi.org/10.1145/2591708.2591747,Quantitative,Tool,Authors Elsewhere,Comparison,34,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Partial and Labeled,Not Present,,,,Interventional,"Automated, Survey",Not Present,Not Present
2014,ITiCSE,"CaptainTeach: multi-stage, in-flow peer review for programming assignments",https://doi.org/10.1145/2591708.2591738,Quantitative,Tool,Authors Here,None,52,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Not Labeled,Complete and Labeled,Not Present,,,,Observational,"Survey, Assessment Data",Partial and Not Labeled,Not Present
2014,ITiCSE,Comparing outcomes in inverted and traditional CS1,https://doi.org/10.1145/2591708.2591752,Quantitative,Pedagogical Technique,Other Modified,None,1301,Complete and Not Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,,,,Interventional,Assessment Data,,
2014,ITiCSE,Course development through student-faculty collaboration: a case study,https://doi.org/10.1145/2591708.2591723,Quantitative,Curriculum,Authors Here,Comparison,351,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Observational,Other,,
2014,ITiCSE,Do student programmers all tend to write the same software tests?,https://doi.org/10.1145/2591708.2591757,Quantitative,Community,Community,Comparison,2001,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Observational,Assessment Data,,
2014,ITiCSE,Early validation of computational thinking pattern analysis,https://doi.org/10.1145/2591708.2591724,Quantitative,Assignment,Authors Here,Comparison,39,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Observational,Assessment Data,,
2014,ITiCSE,Effect of a 2-week scratch intervention in CS1 on learners with varying prior knowledge,https://doi.org/10.1145/2591708.2591733,Quantitative,Pedagogical Technique,Authors Here,None,450,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Not Present,,,,Observational,"Assessment Data, Automated, Survey",Partial and Not Labeled,Partial and Labeled
2014,ITiCSE,Engaging high school students using chatbots,https://doi.org/10.1145/2591708.2591728,Quantitative,Tool,Authors Here,Comparison,27000,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Not Labeled,Complete and Labeled,Not Present,,,,Observational,Automated,,
2014,ITiCSE,Enhancing syntax error messages appears ineffectual,https://doi.org/10.1145/2591708.2591748,Quantitative,Tool,Authors Here,Comparison,83,Complete and Not Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Complete and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Observational,Assessment Data,,
2014,ITiCSE,Game programming for improving learning experience,https://doi.org/10.1145/2591708.2591737,Quantitative,Pedagogical Technique,Authors Here,Comparison,73,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Not Present,Complete and Labeled,Complete and Labeled,Not Present,,,,Interventional,Observations,,
2014,ITiCSE,Guess my object: an 'objects first' game on objects' behavior and implementation with bluej,https://doi.org/10.1145/2591708.2591725,Quantitative,Pedagogical Technique,Authors Here,None,12,Partial and Not Labeled,Complete and Labeled,Complete and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,Partial and Not Labeled,Not Present,,,,Interventional,Survey,Partial and Not Labeled,Not Present
2014,ITiCSE,Intercultural computer science education,https://doi.org/10.1145/2591708.2591744,Quantitative,Pedagogical Technique,Authors Here,Comparison,96,Complete and Not Labeled,Not Present,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,Automated,,
2014,ITiCSE,Making group processes explicit to student: a case of justice,https://doi.org/10.1145/2591708.2591717,Quantitative,Pedagogical Technique,Authors Here,None,21,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Observational,Survey,Partial and Not Labeled,Partial and Not Labeled
2014,ITiCSE,Mobile application development classes for the mobile era,https://doi.org/10.1145/2591708.2591710,Quantitative,Curriculum,Other Modified,None,2,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Observational,Assessment Data,,
2014,ITiCSE,Motivational active learning: engaging university students in computer science education,https://doi.org/10.1145/2591708.2591750,Quantitative,Pedagogical Technique,Authors Here,None,30,Complete and Not Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Not Present,Complete and Labeled,Not Present,,,,Interventional,"Survey, Observation",Partial and Not Labeled,Partial and Not Labeled
2014,ITiCSE,Peer instruction: a link to the exam,https://doi.org/10.1145/2591708.2591711,Quantitative,Pedagogical Technique,Other Modified,Comparison,131,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Interventional,Assessment Data,,
2014,ITiCSE,Responses to adaptive feedback for software testing,https://doi.org/10.1145/2591708.2591756,Quantitative,Pedagogical Technique,Authors Here,Comparison,3115,Complete and Not Labeled,Complete and Labeled,Not Present,Partial and Not Labeled,Partial and Not Labeled,Complete and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,Assessment Data,,
2014,ITiCSE,Selective hiding for improved algorithmic visualization,https://doi.org/10.1145/2591708.2591734,Quantitative,Pedagogical Technique,Authors Here,Comparison,151,Complete and Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,,,,Interventional,Assessment Data,,
2014,ITiCSE,Serious toys: three years of teaching computer science concepts in K-12 classrooms,https://doi.org/10.1145/2591708.2591732,Quantitative,Curriculum,Authors Elsewhere,Comparison,142,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Complete and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,"Survey, Assessment Data",Partial and Not Labeled,Partial and Not Labeled
2014,ITiCSE,SPOC-supported introduction to programming,https://doi.org/10.1145/2591708.2591759,Quantitative,Pedagogical Technique,Authors Here,None,327,Not Present,Not Present,Complete and Labeled,Partial and Not Labeled,Partial and Labeled,Not Present,Complete and Labeled,Not Present,,,,Observational,"Assessment Data, Survey",Partial and Not Labeled,Partial and Not Labeled
2014,ITiCSE,"Students' performance on programming-related tasks in an informatics contest in Finland, Sweden and Lithuania",https://doi.org/10.1145/2591708.2591760,Quantitative,Community,Community,Comparison,32130,Complete and Not Labeled,Not Present,Complete and Not Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Not Labeled,Complete and Labeled,Not Present,,,,Observational,Automated,,
2014,ITiCSE,Study on difficulties and misconceptions with modern type systems,https://doi.org/10.1145/2591708.2591726,Quantitative,Other,Other Not Modified,None,150,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Observational,Survey,Partial and Not Labeled,Not Present
2014,ITiCSE,System for automatic generation of algorithm visualizations based on pseudocode interpretation,https://doi.org/10.1145/2591708.2591743,Quantitative,Tool,Authors Here,None,23,Not Present,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Not Labeled,Not Present,,,,Interventional,"Survey, Assessment",Partial and Not Labeled,Partial and Not Labeled
2014,ITiCSE,Things coming together: learning experiences in a software studio,https://doi.org/10.1145/2591708.2591720,Quantitative,Pedagogical Technique,Other Not Modified,Comparison,20,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Labeled,Partial and Not Labeled,,,,Interventional,Observations,,
2014,ITiCSE,Think-pair-share in a large CS1 class: does learning really happen?,https://doi.org/10.1145/2591708.2591739,Quantitative,Pedagogical Technique,Other Not Modified,Comparison,447,Complete and Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,"Observations, Automated, Interview, Survey",Partial and Labeled,Complete and Labeled
2014,ITiCSE,MLSvisual: a visualization tool for teaching access control using multi-level security,https://doi.org/10.1145/2591708.2591730,Survey,Tool,Authors Here,None,22,Not Present,Partial and Not Labeled,Complete and Not Labeled,Complete and Labeled,Partial and Labeled,Partial and Labeled,Complete and Not Labeled,Not Present,,,,Interventional,Survey,Partial and Labeled,Complete and Labeled
2014,ITiCSE,Student perceptions of the acceptability of various code-writing practices,https://doi.org/10.1145/2591708.2591755,Survey,Community,Community,None,486,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Observational,Survey,Complete and Labeled,Complete and Labeled
2014,ITiCSE,Teaching and learning with MOOCs: computing academics' perspectives and engagement,https://doi.org/10.1145/2591708.2591740,Survey,Community,Community,None,137,Partial and Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Labeled,Partial and Not Labeled,Partial and Labeled,Partial and Labeled,Partial and Not Labeled,,,,Observational,Survey,Partial and Labeled,Partial and Not Labeled
2014,ITiCSE,The magic of algorithm design and analysis: teaching algorithmic skills using magic card tricks,https://doi.org/10.1145/2591708.2591745,Survey,Pedagogical Technique,Authors Here,None,23,Not Present,Partial and Not Labeled,Partial and Labeled,Partial and Labeled,Partial and Labeled,Partial and Labeled,Partial and Labeled,Not Present,,,,Observational,Survey,Partial and Labeled,Complete and Labeled
2014,ITiCSE,Understanding differences among coding club students,https://doi.org/10.1145/2591708.2591716,Survey,Community,Authors Here,None,51,Complete and Not Labeled,Complete and Not Labeled,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Observational,Survey,Partial and Not Labeled,Complete and Labeled
2015,ITiCSE,Questions on Spoken Language and Terminology for Teaching Computer Science,https://doi.org/10.1145/2729094.2742600,Descriptive/Persuasive,Other,Authors Here,None,0,,Complete and Labeled,,,,,,,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,,,,
2015,ITiCSE,Measures of Student Engagement in Computer Science,https://doi.org/10.1145/2729094.2742586,Literature Review,,,,,,,,,,,,,,,,,,,
2015,ITiCSE,A Teaching Assistant for Algorithm Construction,https://doi.org/10.1145/2729094.2742588,Missing,,,,,,,,,,,,,,,,,,,
2015,ITiCSE,Applied Computer History: Experience Teaching Systems Topics through Retrogames,https://doi.org/10.1145/2729094.2742583,Missing,,,,,,,,,,,,,,,,,,,
2015,ITiCSE,How Challenging are Bebras Tasks?: An IRT Analysis Based on the Performance of Italian Students,https://doi.org/10.1145/2729094.2742603,Missing,,,,,,,,,,,,,,,,,,,
2015,ITiCSE,Planting Bugs: A System for Testing Students' Unit Tests,https://doi.org/10.1145/2729094.2742631,Missing,,,,,,,,,,,,,,,,,,,
2015,ITiCSE,The JaeOS Project and the µARM Emulator,https://doi.org/10.1145/2729094.2742596,Missing,,,,,,,,,,,,,,,,,,,
2015,ITiCSE,Using Unity to Teach Game Development: When You've Never Written a Game,https://doi.org/10.1145/2729094.2742591,Missing,,,,,,,,,,,,,,,,,,,
2015,ITiCSE,"A Game Engine in Pure Python for CS1: Design, Experience, and Limits",https://doi.org/10.1145/2729094.2742590,Not Applicable,,,,,,,,,,,,,,,,,,,
2015,ITiCSE,An Experimental Project Course to Prepare Students for Agile Web Application Development,https://doi.org/10.1145/2729094.2742636,Not Applicable,,,,,,,,,,,,,,,,,,,
2015,ITiCSE,Changing Culture: Educating the Next Computer Scientists,https://doi.org/10.1145/2729094.2742610,Not Applicable,,,,,,,,,,,,,,,,,,,
2015,ITiCSE,Initiatives to Increase Engagement in First-Year ICT,https://doi.org/10.1145/2729094.2742629,Qualitative,Community,Community,None,30,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Observational,Interviews,,
2015,ITiCSE,Question-Posing strategies used by students for exploring Data Structures,https://doi.org/10.1145/2729094.2742635,Qualitative,Pedagogical Technique,Authors Here,Comparison,128,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Interventional,Assessment Data,,
2015,ITiCSE,Teacher Perspectives on Web Design Instruction,https://doi.org/10.1145/2729094.2742606,Qualitative,Community,Authors Here,None,13,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Observational,Interviews,,
2015,ITiCSE,A Comparison of Preschool and Elementary School Children Learning Computer Science Concepts through a Multilanguage Robot Programming Platform,https://doi.org/10.1145/2729094.2742599,Quantitative,Pedagogical Technique,Authors Here,Comparison,190,Not Present,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,Complete and Labeled,Not Present,,,,Interventional,"Survey, Observation",Partial and Not Labeled,Partial and Not Labeled
2015,ITiCSE,A New Approach To Teaching Red Black Tree,https://doi.org/10.1145/2729094.2742624,Quantitative,Pedagogical Technique,Authors Here,Comparison,12,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Observational,Assessment Data,,
2015,ITiCSE,A Quantitative Study of the Relative Difficulty for Novices of Writing Seven Different Types of SQL Queries,https://doi.org/10.1145/2729094.2742620,Quantitative,Community,Authors Elsewhere,Comparison,986,Not Present,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Observational,Assessment Data,,
2015,ITiCSE,A Teaching System to Learn Programming: the Programmer's Learning Machine,https://doi.org/10.1145/2729094.2742626,Quantitative,Tool,Authors Here,Comparison,53,Partial and Not Labeled,Not Present,Partial and Not Labeled,Partial and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,,,,Observational,Survey,Partial and Not Labeled,Not Present
2015,ITiCSE,A TUI-based Programming Tool for Children,https://doi.org/10.1145/2729094.2742630,Quantitative,Tool,Authors Elsewhere,None,15,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,Interviews,,
2015,ITiCSE,An Incremental Hint System For Automated Programming Assignments,https://doi.org/10.1145/2729094.2742607,Quantitative,Tool,Authors Here,Comparison,187,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Partial and Labeled,Not Present,,,,Interventional,Automated,,
2015,ITiCSE,Classroom Versus Screencast for Native Language Learners: Effect of Medium of Instruction on Knowledge of Programming,https://doi.org/10.1145/2729094.2742618,Quantitative,Pedagogical Technique,Authors Here,Comparison,210,Complete and Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,,,,Interventional,Assessment Data,,
2015,ITiCSE,Combining Challenge-Based Learning and Scrum Framework for Mobile Application Development,https://doi.org/10.1145/2729094.2742602,Quantitative,Pedagogical Technique,Other Modified,None,94,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,Survey,Partial and Labeled,Not Present
2015,ITiCSE,Design and Preliminary Results From a Computational Thinking Course,https://doi.org/10.1145/2729094.2742593,Quantitative,Curriculum,Authors Here,Comparison,20,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Not Labeled,Not Present,Complete and Labeled,Not Present,,,,Interventional,"Survey, Observation",Partial and Not Labeled,Partial and Not Labeled
2015,ITiCSE,Enhancements to Support Functions of Distributed Pair Programming Based on Action Analysis,https://doi.org/10.1145/2729094.2742616,Quantitative,Pedagogical Technique,Other Not Modified,Comparison,28,Complete and Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Interventional,"Automated, Survey",Partial and Labeled,Not Present
2015,ITiCSE,Enhancing Robot Programming with Visual Feedback and Augmented Reality,https://doi.org/10.1145/2729094.2742585,Quantitative,Pedagogical Technique,Authors Elsewhere,Comparison,140,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Partial and Labeled,Complete and Labeled,Not Present,,,,Interventional,"Automated, Observations",,
2015,ITiCSE,Evaluation of Source Code with Item Response Theory,https://doi.org/10.1145/2729094.2742619,Quantitative,Other,Other Modified,None,321,Complete and Not Labeled,Complete and Labeled,Not Present,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Observational,Assessment Data,,
2015,ITiCSE,Examining Classroom Interventions to Reduce Procrastination,https://doi.org/10.1145/2729094.2742632,Quantitative,Community,Community,Comparison,353,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,,,,Interventional,Assessment Data,,
2015,ITiCSE,Facilitating Programming Success in Data Science Courses through Gamified Scaffolding and Learn2Mine,https://doi.org/10.1145/2729094.2742597,Quantitative,Tool,Authors Elsewhere,Comparison,59,Partial and Not Labeled,Partial and Labeled,Complete and Labeled,Partial and Labeled,Partial and Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,"Assessment Data, Survey",Partial and Not Labeled,Partial and Not Labeled
2015,ITiCSE,Gender Gap in Academia: Perceptions of Female Computer Science Academics,https://doi.org/10.1145/2729094.2742595,Quantitative,Community,Community,None,12,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Labeled,Partial and Labeled,Partial and Labeled,Complete and Labeled,Not Present,,,,Interventional,Interivews,,
2015,ITiCSE,Introducing Formal Methods via Program Derivation,https://doi.org/10.1145/2729094.2742628,Quantitative,Tool,Authors Elsewhere,None,14,Complete and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Observational,Course Evaluations,,
2015,ITiCSE,Predicting Success in University First Year Computing Science Courses: The Role of Student Participation in Reflective Learning Activities and in I-clicker Activities,https://doi.org/10.1145/2729094.2742623,Quantitative,Pedagogical Technique,Authors Elsewhere,Comparison,343,Partial and Not Labeled,Not Present,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,,,,Interventional,Assessment Data,,
2015,ITiCSE,Reflections on Teaching Refactoring: A Tale of Two Projects,https://doi.org/10.1145/2729094.2742617,Quantitative,Pedagogical Technique,Authors Here,Comparison,23,Complete and Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,,,,Interventional,"Survey, Assessment Data",Partial and Labeled,Partial and Labeled
2015,ITiCSE,"Semi-Automatic Assessment of Unrestrained Java Code: A Library, a DSL, and a Workbench to Assess Exams and Exercises",https://doi.org/10.1145/2729094.2742615,Quantitative,Tool,Authors Here,Comparison,1000,Not Present,Complete and Labeled,Not Present,Not Present,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,,,,Interventional,"Assessment Data, Other",,
2015,ITiCSE,Solving Code-tracing Problems and its Effect on Code-writing Skills Pertaining to Program Semantics,https://doi.org/10.1145/2729094.2742587,Quantitative,Pedagogical Technique,Authors Elsewhere,Comparison,728,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Interventional,Survey,Complete and Labeled,Complete and Labeled
2015,ITiCSE,Supporting Diverse Novice Programming Cohorts through Flexible and Incremental Visual Constructivist Pathways,https://doi.org/10.1145/2729094.2742609,Quantitative,Tool,Authors Here,Comparison,31,Complete and Not Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Observational,Survey,Partial and Labeled,Complete and Labeled
2015,ITiCSE,Tangible Media Approaches to Introductory Computer Science,https://doi.org/10.1145/2729094.2742612,Quantitative,Curriculum,Authors Here,Comparison,23,Partial and Not Labeled,Complete and Labeled,Not Present,Not Present,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,"Assessment Data, Other",,
2015,ITiCSE,Task-Adapted Concept Map Scaffolding to Support Quizzes in an Online Environment,https://doi.org/10.1145/2729094.2742634,Quantitative,Pedagogical Technique,Other Modified,Comparison,59,Complete and Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Interventional,Survey,Complete and Labeled,Complete and Labeled
2015,ITiCSE,Teaching Git on the Side: Version Control System as a Course Platform,https://doi.org/10.1145/2729094.2742608,Quantitative,Pedagogical Technique,Authors Here,None,141,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Partial and Labeled,Partial and Labeled,Complete and Labeled,Complete and Not Labeled,,,,Observational,"Survey, Automated",Partial and Labeled,Partial and Labeled
2015,ITiCSE,Teaching Pervasive Computing to CS Freshmen: A Multidisciplinary Approach,https://doi.org/10.1145/2729094.2742584,Quantitative,Curriculum,Authors Here,None,170,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Not Present,Not Present,Not Present,Partial and Not Labeled,Not Present,,,,Interventional,Survey,Not Present,Not Present
2015,ITiCSE,Teaching Software Engineering with LEGO Serious Play,https://doi.org/10.1145/2729094.2742604,Quantitative,Pedagogical Technique,Authors Here,Comparison,20,Partial and Not Labeled,Partial and Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,,,,Interventional,Assesment Data,,
2015,ITiCSE,"The Exploring Computer Science Course, Attendance and Math Achievement",https://doi.org/10.1145/2729094.2742598,Quantitative,Curriculum,Authors Here,Comparison,539,Not Present,Complete and Labeled,Complete and Labeled,Partial and Labeled,Partial and Labeled,Complete and Labeled,Partial and Labeled,Not Present,,,,Observational,"Assessment Data, Other",,
2015,ITiCSE,The Impact of Learning Style Adaptivity in Teaching Computer Security,https://doi.org/10.1145/2729094.2742614,Quantitative,Pedagogical Technique,Authors Here,Comparison,60,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,,,,Interventional,"Survey, Assessment Data",Complete and Labeled,Complete and Labeled
2015,ITiCSE,Using Learning Analytics to Visualise Computer Science Teamwork,https://doi.org/10.1145/2729094.2742613,Quantitative,Tool,Authors Here,None,1,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,"Assessment Data, Other",,
2015,ITiCSE,Using the Readiness Assurance Process and Metacognition in an Operating Systems Course,https://doi.org/10.1145/2729094.2742594,Quantitative,Pedagogical Technique,Other Modified,Comparison,87,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Not Present,Partial and Labeled,Complete and Labeled,Partial and Labeled,,,,Interventional,"Assessment Data, Survey",Not Present,Not Present
2015,ITiCSE,VIGvisual: A Visualization Tool for the Vigenère Cipher,https://doi.org/10.1145/2729094.2742589,Quantitative,Tool,Authors Here,None,25,Partial and Not Labeled,Not Present,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Partial and Labeled,Partial and Labeled,Not Present,,,,Interventional,"Survey, Assessment Data",Partial and Labeled,Partial and Not Labeled
2015,ITiCSE,A Computer Science Linked-courses Learning Community,https://doi.org/10.1145/2729094.2742621,Survey,Curriculum,Authors Here,Comparison,171,Complete and Not Labeled,Complete and Not Labeled,Complete and Labeled,Complete and Not Labeled,Partial and Not Labeled,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,,,,Observational,Survey,Partial and Not Labeled,Complete and Not Labeled
2015,ITiCSE,Academic Integrity and Professional Integrity in Computing Education,https://doi.org/10.1145/2729094.2742633,Survey,Community,Community,None,556,Not Present,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,,,,Observational,Survey,Partial and Not Labeled,Not Present
2015,ITiCSE,Enriching a Course with Web Resources: a Case Study,https://doi.org/10.1145/2729094.2742601,Survey,Pedagogical Technique,Other Not Modified,Comparison,45,Complete and Labeled,Not Present,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Observational,Survey,Partial and Not Labeled,Partial and Not Labeled
2015,ITiCSE,FrenchPress Gives Students Automated Feedback on Java Program Flaws,https://doi.org/10.1145/2729094.2742622,Survey,Tool,Authors Here,None,75,Not Present,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,Complete and Not Labeled,Not Present,,,,Observational,Survey,Partial and Not Labeled,Partial and Not Labeled
2015,ITiCSE,Gender Differences in Factors Influencing Pursuit of Computer Science and Related Fields,https://doi.org/10.1145/2729094.2742611,Survey,Community,Community,Comparison,1739,Not Present,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Labeled,Not Present,,,,Observational,Survey,Complete and Labeled,Partial and Not Labeled
2015,ITiCSE,Perseverance Measures and Attainment in First Year Computing Science Students,https://doi.org/10.1145/2729094.2742625,Survey,Community,Community,Comparison,60,Partial and Not Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Complete and Not Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,,,,Observational,Survey,Complete and Labeled,Complete and Labeled
2015,ITiCSE,RBACvisual: A Visualization Tool for Teaching Access Control using Role-based Access Control,https://doi.org/10.1145/2729094.2742627,Survey,Tool,Authors Here,None,8,Not Present,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Observational,Survey,Partial and Not Labeled,Partial and Labeled
2014,SIGCSE,Bringing business intelligence to healthcare informatics curriculum: a preliminary investigation,https://doi.org/10.1145/2538862.2538935,Descriptive/Persuasive,Curriculum,Authors Here,None,5,,Complete and Labeled,,,,,,,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,,,,
2014,SIGCSE,Computing in the arts: a model curriculum,https://doi.org/10.1145/2538862.2538942,Descriptive/Persuasive,Curriculum,Other Modified,None,56,,Partial and Not Labeled,,,,,,,Complete and Labeled,Complete and Labeled,Complete and Labeled,,,,
2014,SIGCSE,Interdisciplinary computing classes: worth the effort,https://doi.org/10.1145/2538862.2538882,Descriptive/Persuasive,Pedagogical Technique,Other Modified,None,1,,Complete and Not Labeled,,,,,,,Complete and Not Labeled,Complete and Labeled,Partial and Labeled,,,,
2014,SIGCSE,The Consume - Create Spectrum : Balancing Convenienceand Computational Thinking in STEM Learning,https://doi.org/10.1145/2538862.2538950,Literature Review,,,,,,,,,,,,,,,,,,,
2014,SIGCSE,Developing CS/SE Students' Communication Abilitiesthrough a Program-Wide Framework,https://doi.org/10.1145/2538862.2538984,Missing,,,,,,,,,,,,,,,,,,,
2014,SIGCSE,Dynamic Program Visualizations – An Experience Report,https://doi.org/10.1145/2538862.2538958,Missing,,,,,,,,,,,,,,,,,,,
2014,SIGCSE,Improving software engineering education through an empirical approach: lessons learned from capstone teaching experiences,https://doi.org/10.1145/2538862.2538920,Missing,,,,,,,,,,,,,,,,,,,
2014,SIGCSE,Khan Academy Gamifies Computer Science,https://doi.org/10.1145/2538862.2538946,Missing,,,,,,,,,,,,,,,,,,,
2014,SIGCSE,Learning Relational Algebra by Snapping Blocks,https://doi.org/10.1145/2538862.2538961,Missing,,,,,,,,,,,,,,,,,,,
2014,SIGCSE,The design of Sweden's first 5-year computer science and software engineering program,https://doi.org/10.1145/2538862.2538925,Missing,,,,,,,,,,,,,,,,,,,
2014,SIGCSE,A journey toward obtaining our first NSF S-STEM (scholarship) grant,https://doi.org/10.1145/2538862.2538884,Not Applicable,,,,,,,,,,,,,,,,,,,
2014,SIGCSE,An Environment for Learning Interactive Programming,https://doi.org/10.1145/2538862.2538908,Not Applicable,,,,,,,,,,,,,,,,,,,
2014,SIGCSE,Blackbox: a large scale repository of novice programmers' activity,https://doi.org/10.1145/2538862.2538924,Not Applicable,,,,,,,,,,,,,,,,,,,
2014,SIGCSE,Facilitating Human Interaction in anOnline Programming Course,https://doi.org/10.1145/2538862.2538893,Not Applicable,,,,,,,,,,,,,,,,,,,
2014,SIGCSE,Harnessing the Cloud for Teaching Cybersecurity,https://doi.org/10.1145/2538862.2538880,Not Applicable,,,,,,,,,,,,,,,,,,,
2014,SIGCSE,Introductory programming meets the real world: using real problems and data in CS1,https://doi.org/10.1145/2538862.2538994,Not Applicable,,,,,,,,,,,,,,,,,,,
2014,SIGCSE,Opportunities for Android Projects in a CS1 Course,https://doi.org/10.1145/2538862.2538983,Not Applicable,,,,,,,,,,,,,,,,,,,
2014,SIGCSE,"Research experience for teachers: data analysis & mining, visualization, and image processing",https://doi.org/10.1145/2538862.2538967,Not Applicable,,,,,,,,,,,,,,,,,,,
2014,SIGCSE,Selecting open source software projects to teach software engineering,https://doi.org/10.1145/2538862.2538932,Not Applicable,,,,,,,,,,,,,,,,,,,
2014,SIGCSE,Teaching tips we wish they'd told us before we started: high school edition,https://doi.org/10.1145/2538862.2538870,Not Applicable,,,,,,,,,,,,,,,,,,,
2014,SIGCSE,Using a Software Framework to EnhanceOnline Teaching of Shader-Based OpenGL,https://doi.org/10.1145/2538862.2538892,Not Applicable,,,,,,,,,,,,,,,,,,,
2014,SIGCSE,Measuring demographics and performance in computer science education at a nationwide scale using AP CS data,https://doi.org/10.1145/2538862.2538918,Other,,,,,,,,,,,,,,,,,,,
2014,SIGCSE,A Formative Study of Influences on Student Testing Behaviors,https://doi.org/10.1145/2538862.2538982,Qualitative,Pedagogical Technique,Authors Here,None,84,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,,,,Interventional,"Assessment Data, Interviews",,
2014,SIGCSE,"CS Principles Goes to Middle School:Learning How to Teach ""Big Data""",https://doi.org/10.1145/2538862.2538949,Qualitative,Pedagogical Technique,Authors Here,Comparison,18,Complete and Not Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Complete and Not Labeled,Partial and Not Labeled,Complete and Not Labeled,Not Present,,,,Observational,Focus Groups,,
2014,SIGCSE,Dancing Alice: Exploring Embodied PedagogicalStrategies for Learning Computational Thinking,https://doi.org/10.1145/2538862.2538917,Qualitative,Pedagogical Technique,Authors Here,None,9,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Interventional,Interviews,,
2014,SIGCSE,Explain in Plain English' Questions Revisited:Data Structures Problems,https://doi.org/10.1145/2538862.2538911,Qualitative,Pedagogical Technique,Other Modified,None,120,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Interventional,Assessment Data,,
2014,SIGCSE,Identifying Elementary Students' Pre-Instructional Abilityto Develop Algorithms and Step-By-Step Instructions,https://doi.org/10.1145/2538862.2538905,Qualitative,Community,Community,None,55,Partial and Not Labeled,Partial and Labeled,Partial and Labeled,Partial and Labeled,Partial and Labeled,Complete and Labeled,Partial and Not Labeled,Not Present,,,,Interventional,Assessment Data,,
2014,SIGCSE,Online discussions: improving education in CS?,https://doi.org/10.1145/2538862.2538898,Qualitative,Assignment,Authors Here,Comparison,43,Not Present,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Observational,Assessment Data,,
2014,SIGCSE,Student Projects Are Not Throwaways: Teaching PracticalSoftware Maintenance in a Software Engineering Course,https://doi.org/10.1145/2538862.2538965,Qualitative,Assignment,Authors Here,None,30,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Partial and Not Labeled,Not Present,,,,Interventional,Assessment Data,,
2014,SIGCSE,Underrepresented Middle School Girls: On the Path to Computer Science through Paper Prototyping,https://doi.org/10.1145/2538862.2538951,Qualitative,Pedagogical Technique,Other Not Modified,None,19,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Interventional,Interviews,,
2014,SIGCSE,Adding unit test experience to a usability centered project course,https://doi.org/10.1145/2538862.2538964,"Qualitative, Survey",Curriculum,Authors Here,None,21,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Not Labeled,Partial and Labeled,Partial and Labeled,Not Present,,,,Interventional,"Interviews, Survey",Partial and Labeled,Partial and Labeled
2014,SIGCSE,Comparing educational experiences and on-the-job needs of educational software designers,https://doi.org/10.1145/2538862.2538970,"Qualitative, Survey",Community,Community,None,94,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,,,,Observational,Survey,Complete and Not Labeled,Partial and Not Labeled
2014,SIGCSE,A support program for introductory CS courses that improves student performance and retains students from underrepresented groups,https://doi.org/10.1145/2538862.2538923,Quantitative,Curriculum,Authors Here,Comparison,27,Partial and Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,"Survey, Other",Complete and Labeled,Complete and Labeled
2014,SIGCSE,A Virtual Graphics Card for Teaching Device Driver Design,https://doi.org/10.1145/2538862.2538895,Quantitative,Tool,Authors Here,Comparison,12,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,,,,Observational,Assessment Data,,
2014,SIGCSE,Active Learning During Lecture Using Tablets,https://doi.org/10.1145/2538862.2538907,Quantitative,Pedagogical Technique,Authors Elsewhere,Comparison,946,Not Present,Partial and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Not Present,,,,Observational,Assessment Data,,
2014,SIGCSE,Adaptively identifying non-terminating code when testing student programs,https://doi.org/10.1145/2538862.2538926,Quantitative,Tool,Authors Here,None,4214,Partial and Not Labeled,Partial and Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,,,,Observational,Automated,,
2014,SIGCSE,"An ACM 2013 exemplar course integrating fundamentals, languages, and software engineering",https://doi.org/10.1145/2538862.2538969,Quantitative,Curriculum,Authors Here,Comparison,201,Not Present,Complete and Labeled,Not Present,Not Present,Partial and Not Labeled,Not Present,Complete and Labeled,Not Present,,,,Interventional,Assessment Data,,
2014,SIGCSE,An Undergraduate Degree in Data Science: Curriculumand a Decade of Implementation Experience,https://doi.org/10.1145/2538862.2538936,Quantitative,Curriculum,Authors Here,None,196,Not Present,Complete and Labeled,Not Present,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Not Present,,,,Interventional,Course Evaluations,,
2014,SIGCSE,Camp CyberGirls: using a virtual world to introduce computing concepts to middle school girls,https://doi.org/10.1145/2538862.2538881,Quantitative,Community,Community,None,16,Partial and Not Labeled,Not Present,Complete and Not Labeled,Complete and Not Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Interventional,Survey,Partial and Labeled,Partial and Labeled
2014,SIGCSE,Can Computers Compare Student Code Solutions as Well as Teachers?,https://doi.org/10.1145/2538862.2538973,Quantitative,Other,Authors Elsewhere,Comparison,30,Complete and Labeled,Complete and Labeled,Not Present,Complete and Not Labeled,Not Present,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,,,,Interventional,Other,,
2014,SIGCSE,Code Club: Bringing Programming to UK Primary Schoolsthrough Scratch,https://doi.org/10.1145/2538862.2538919,Quantitative,Curriculum,Authors Here,None,2233,Not Present,Not Present,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Not Present,,,,Observational,"Survey, Other",Partial and Not Labeled,Partial and Not Labeled
2014,SIGCSE,Course-embedded research in software development courses,https://doi.org/10.1145/2538862.2538927,Quantitative,Curriculum,Authors Here,None,-1,Complete and Labeled,Complete and Labeled,Partial and Labeled,Partial and Labeled,Partial and Labeled,Complete and Labeled,Partial and Labeled,Not Present,,,,Interventional,"Survey, Assessment Data",Partial and Labeled,Not Present
2014,SIGCSE,CrowdGrader: a tool for crowdsourcing the evaluation of homework assignments,https://doi.org/10.1145/2538862.2538900,Quantitative,Tool,Authors Elsewhere,Comparison,618,Not Present,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,Assessment Data,,
2014,SIGCSE,Curriculum is Not Enough: The Educational Theory andResearch Foundation of the Exploring Computer ScienceProfessional Development Model,https://doi.org/10.1145/2538862.2538948,Quantitative,Curriculum,Authors Here,None,23,Partial and Not Labeled,Complete and Not Labeled,Partial and Not Labeled,Not Present,Partial and Not Labeled,Not Present,Partial and Labeled,Not Present,,,,Observational,Survey,Partial and Not Labeled,Not Present
2014,SIGCSE,Defining and Evaluating Conflictive Animations forProgramming Education: The Case of Jeliot ConAn,https://doi.org/10.1145/2538862.2538888,Quantitative,Tool,Authors Here,None,18,Partial and Not Labeled,Complete and Labeled,Complete and Not Labeled,Partial and Labeled,Partial and Not Labeled,Complete and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,"Survey, Assessment Data, Observations",Partial and Not Labeled,Partial and Not Labeled
2014,SIGCSE,Developing a Pre- and Post-Course Concept Inventory to Gauge Operating Systems Learning,https://doi.org/10.1145/2538862.2538886,Quantitative,Other,Other Modified,Comparison,296,Complete and Not Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Not Labeled,Complete and Labeled,Not Present,,,,Observational,Assessment Data,,
2014,SIGCSE,"E pluribus, plurima: the synergy of interdisciplinary class groups",https://doi.org/10.1145/2538862.2538979,Quantitative,Curriculum,Authors Here,None,40,Complete and Not Labeled,Not Present,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Observational,Survey,Not Present,Not Present
2014,SIGCSE,Effectiveness of a Computational Thinking (CS0) Courseon Student Analytical Skills,https://doi.org/10.1145/2538862.2538956,Quantitative,Curriculum,Other Modified,Comparison,51,Not Present,Complete and Not Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Partial and Not Labeled,,,,Observational,Assessment Data,,
2014,SIGCSE,Engaging Underrepresented Groups in High School Introductory Computing through Computational Remixing with EarSketch,https://doi.org/10.1145/2538862.2538906,Quantitative,Pedagogical Technique,Authors Here,Comparison,69,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Not Labeled,Complete and Not Labeled,Not Present,,,,Observational,Assessment Data,,
2014,SIGCSE,Ethnocomputing with electronic textiles: culturally responsive open design to broaden participation in computing in American indian youth and communities,https://doi.org/10.1145/2538862.2538903,Quantitative,Pedagogical Technique,Authors Here,None,39,Not Present,Partial and Labeled,Partial and Not Labeled,Not Present,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Not Present,,,,Interventional,Observations,,
2014,SIGCSE,Evaluating an inverted CS1,https://doi.org/10.1145/2538862.2538943,Quantitative,Pedagogical Technique,Other Not Modified,Comparison,351,Complete and Not Labeled,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Not Labeled,Partial and Labeled,Complete and Labeled,Partial and Labeled,,,,Interventional,Survey,Complete and Not Labeled,Partial and Not Labeled
2014,SIGCSE,Evaluating GameDevTycoon for teaching software engineering,https://doi.org/10.1145/2538862.2538971,Quantitative,Tool,Other Not Modified,None,14,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Partial and Labeled,Not Present,,,,Interventional,Automated,,
2014,SIGCSE,Evaluating industry-inspired pair programming communication guidelines with undergraduate students,https://doi.org/10.1145/2538862.2538980,Quantitative,Pedagogical Technique,Other Modified,None,26,Complete and Not Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Not Labeled,Complete and Labeled,Not Present,,,,Observational,Survey,Complete and Labeled,Complete and Labeled
2014,SIGCSE,Framing classroom climate for student learning and retention in computer science,https://doi.org/10.1145/2538862.2538959,Quantitative,Pedagogical Technique,Authors Here,None,-1,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,,,,Observational,Survey,Partial and Not Labeled,Partial and Not Labeled
2014,SIGCSE,Hands-on introduction to computer science at the freshman level,https://doi.org/10.1145/2538862.2538889,Quantitative,Curriculum,Authors Here,Comparison,16,Complete and Labeled,Partial and Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,,,,Interventional,"Survey, Assessment Data",Partial and Not Labeled,Partial and Labeled
2014,SIGCSE,Identifying Challenging CS1 Concepts in a Large ProblemDataset,https://doi.org/10.1145/2538862.2538966,Quantitative,Community,Community,Comparison,858,Partial and Not Labeled,Complete and Labeled,Partial and Labeled,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,,,,Observational,Automated,,
2014,SIGCSE,Importance of early performance in CS1: two conflicting assessment stories,https://doi.org/10.1145/2538862.2538912,Quantitative,Pedagogical Technique,Authors Here,None,102,Partial and Not Labeled,Complete and Labeled,Not Present,Partial and Labeled,Partial and Labeled,Partial and Labeled,Partial and Labeled,Complete and Labeled,,,,Observational,"Automated, Assessment",,
2014,SIGCSE,Increasing the effectiveness of automated assessment by increasing marking granularity and feedback units,https://doi.org/10.1145/2538862.2538896,Quantitative,Pedagogical Technique,Other Modified,None,20000,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Labeled,Complete and Not Labeled,Complete and Not Labeled,Complete and Labeled,Not Present,,,,Observational,Automated,,
2014,SIGCSE,Injecting parallel computing into CS2,https://doi.org/10.1145/2538862.2538883,Quantitative,Assignment,Authors Here,Comparison,38,Not Present,Partial and Labeled,Partial and Not Labeled,Not Present,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,,,,Interventional,Assessment Data,,
2014,SIGCSE,Integrating Big Data into the Computing Curricula,https://doi.org/10.1145/2538862.2538877,Quantitative,Curriculum,Authors Here,None,3,Partial and Not Labeled,Partial and Labeled,Not Present,Partial and Not Labeled,Not Present,Not Present,Partial and Not Labeled,Not Present,,,,Observational,Survey,Not Present,Not Present
2014,SIGCSE,Integrating Computational and Creative Thinking toImprove Learning and Performance in CS1,https://doi.org/10.1145/2538862.2538940,Quantitative,Pedagogical Technique,Authors Elsewhere,Comparison,150,Complete and Not Labeled,Partial and Not Labeled,Complete and Not Labeled,Partial and Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Observational,Assessment Data,,
2014,SIGCSE,Introducing Undergraduate Database Students to K-12 Education Research,https://doi.org/10.1145/2538862.2538957,Quantitative,Pedagogical Technique,Authors Here,None,120,Not Present,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Interventional,Assessment Data,,
2014,SIGCSE,"Making games a ""snap"" with Stencyl: a summer computing workshop for K-12 teachers",https://doi.org/10.1145/2538862.2538978,Quantitative,Curriculum,Authors Here,Comparison,16,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Labeled,Partial and Labeled,Partial and Labeled,Partial and Labeled,Not Present,,,,Observational,"Survey, Interviews",Complete and Not Labeled,Complete and Labeled
2014,SIGCSE,Metaphors We Teach By,https://doi.org/10.1145/2538862.2538945,Quantitative,Pedagogical Technique,Other Not Modified,None,10,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,,,,Observational,Interviews,,
2014,SIGCSE,Misconceptions and Concept Inventory Questions for Binary Search Trees and Hash Tables,https://doi.org/10.1145/2538862.2538902,Quantitative,Assignment,Authors Here,None,1001,Not Present,Complete and Not Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Complete and Not Labeled,Not Present,,,,Observational,"Assessment Data, Interviews",,
2014,SIGCSE,Multiple case study of nerd identity in a CS1 class,https://doi.org/10.1145/2538862.2538960,Quantitative,Curriculum,Authors Here,None,2,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Not Labeled,Partial and Labeled,Partial and Labeled,Not Present,,,,Observational,Interviews,,
2014,SIGCSE,Neo-Piagetian Theory as a Guide to Curriculum Analysis,https://doi.org/10.1145/2538862.2538910,Quantitative,Tool,Other Modified,None,3,Complete and Not Labeled,Complete and Labeled,Not Present,Complete and Labeled,Partial and Not Labeled,Complete and Not Labeled,Complete and Not Labeled,Not Present,,,,Interventional,Other,,
2014,SIGCSE,"New CS1 pedagogies and curriculum, the same success factors?",https://doi.org/10.1145/2538862.2538897,Quantitative,Community,Community,Comparison,471,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Not Labeled,Partial and Labeled,Complete and Labeled,Not Present,,,,Observational,Survey,Complete and Not Labeled,Complete and Not Labeled
2014,SIGCSE,No Tests Required: Comparing Traditional and Dynamic Predictors of Programming Success,https://doi.org/10.1145/2538862.2538930,Quantitative,Assignment,Authors Here,Comparison,82,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Partial and Labeled,Partial and Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Observational,"Survey, Automated",Partial and Labeled,Complete and Labeled
2014,SIGCSE,On the efficacy of board game strategy development as a first-year CS project,https://doi.org/10.1145/2538862.2538904,Quantitative,Pedagogical Technique,Other Not Modified,Comparison,351,Complete and Not Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,,,,Interventional,Assessment Data,,
2014,SIGCSE,Peer instruction contributes to self-efficacy in CS1,https://doi.org/10.1145/2538862.2538878,Quantitative,Pedagogical Technique,Other Not Modified,Comparison,109,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Not Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,,,,Observational,Course Evaluations,,
2014,SIGCSE,Perspectives on Co-linking Design and DevelopmentCourses in CS,https://doi.org/10.1145/2538862.2538953,Quantitative,Curriculum,Authors Here,None,33,Partial and Not Labeled,Not Present,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,,,,Interventional,Survey,Partial and Not Labeled,Partial and Not Labeled
2014,SIGCSE,PLCC: A Programming Language Compiler Compiler,https://doi.org/10.1145/2538862.2538922,Quantitative,Tool,Authors Here,None,1,Complete and Not Labeled,Not Present,Not Present,Not Present,Not Present,Not Present,Partial and Not Labeled,Not Present,,,,Observational,Observations,,
2014,SIGCSE,Project rise up 4 CS: increasing the number of black students who pass advanced placement CS A,https://doi.org/10.1145/2538862.2538937,Quantitative,Other,Other Modified,Comparison,12,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Partial and Labeled,Complete and Labeled,Not Present,,,,Observational,Survey,Partial and Labeled,Partial and Labeled
2014,SIGCSE,Promoting Ecoliteracy in an IntroductoryDatabase Systems Course,https://doi.org/10.1145/2538862.2538909,Quantitative,Pedagogical Technique,Authors Here,Comparison,27,Not Present,Partial and Not Labeled,Partial and Not Labeled,Not Present,Partial and Not Labeled,Not Present,Complete and Not Labeled,Not Present,,,,Interventional,Survey,Complete and Labeled,Complete and Labeled
2014,SIGCSE,Quantitative Correlation between Ability to Compute and Student Performance in a Primary School,https://doi.org/10.1145/2538862.2538890,Quantitative,Community,Authors Here,Comparison,81,Not Present,Partial and Labeled,Partial and Not Labeled,Partial and Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,Assessment Data,,
2014,SIGCSE,"Reinventing homework as cooperative, formative assessment",https://doi.org/10.1145/2538862.2538915,Quantitative,Pedagogical Technique,Authors Here,Comparison,21,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Not Present,Partial and Not Labeled,Partial and Labeled,Not Present,,,,Interventional,Survey,Partial and Not Labeled,Partial and Labeled
2014,SIGCSE,Remediation and Student Success in CIS Programs,https://doi.org/10.1145/2538862.2538962,Quantitative,Curriculum,Authors Here,Comparison,1173,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,,,,Observational,Assessment Data,,
2014,SIGCSE,Remedying misperceptions of computer science among middle school students,https://doi.org/10.1145/2538862.2538934,Quantitative,Community,Community,None,26,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Observational,Survey,Partial and Labeled,Partial and Labeled
2014,SIGCSE,Social effects of pair programming mitigate impact of bounded rationality,https://doi.org/10.1145/2538862.2538968,Quantitative,Community,Community,Comparison,12,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Labeled,Complete and Not Labeled,Partial and Labeled,Complete and Labeled,Not Present,,,,Observational,Observations,,
2014,SIGCSE,Spreading the word: introducing pre-service teachers to programming in the K12 classroom,https://doi.org/10.1145/2538862.2538963,Quantitative,Pedagogical Technique,Authors Here,Comparison,52,Partial and Not Labeled,Complete and Labeled,Not Present,Partial and Not Labeled,Complete and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,Survey,Complete and Labeled,Complete and Labeled
2014,SIGCSE,STEM teaching as an additional profession for scientists and engineers: the case of computer science education,https://doi.org/10.1145/2538862.2538879,Quantitative,Community,Community,Comparison,146,Complete and Labeled,Not Present,Partial and Labeled,Partial and Labeled,Partial and Labeled,Partial and Labeled,Complete and Labeled,Not Present,,,,Observational,"Interviews, Survey",Partial and Not Labeled,Partial and Not Labeled
2014,SIGCSE,"Supporting CS education via virtualization and packages: tools for successfully accommodating ""bring-your-own-device"" at scale",https://doi.org/10.1145/2538862.2538928,Quantitative,Tool,Other Not Modified,None,801,Partial and Not Labeled,Partial and Labeled,Complete and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Not Labeled,Not Present,,,,Interventional,Survey,Partial and Not Labeled,Not Present
2014,SIGCSE,Syrus: Providing Practice Problems in DiscreteMathematics With Instant Feedback,https://doi.org/10.1145/2538862.2538929,Quantitative,Tool,Authors Here,None,300,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,"Automated, Assessment Data, Other",,
2014,SIGCSE,Taking a Walk on the Wild Side: Teaching CloudComputing on Distributed Research Testbeds,https://doi.org/10.1145/2538862.2538931,Quantitative,Curriculum,Authors Here,None,12,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Not Present,,,,Observational,Course Evaluations,,
2014,SIGCSE,Teaching composition quality at scale: human judgment in the age of autograders,https://doi.org/10.1145/2538862.2538976,Quantitative,Pedagogical Technique,Other Modified,Comparison,626,Not Present,Complete and Labeled,Not Present,Partial and Not Labeled,Partial and Not Labeled,Complete and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,"Course Evaluations, Assessment Data",,
2014,SIGCSE,Teaching Creative Problem Solving in a MOOC,https://doi.org/10.1145/2538862.2538913,Quantitative,Pedagogical Technique,Authors Here,None,622,Not Present,Not Present,Partial and Not Labeled,Not Present,Partial and Not Labeled,Not Present,Partial and Labeled,Not Present,,,,Observational,Assessment Data,,
2014,SIGCSE,Teaching CS 1 with POGIL Activities and Roles,https://doi.org/10.1145/2538862.2538954,Quantitative,Pedagogical Technique,Other Modified,Comparison,58,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,Not Present,Partial and Not Labeled,Not Present,,,,Observational,Assessment Data,,
2014,SIGCSE,Teaching Operating Systems Using Code Review,https://doi.org/10.1145/2538862.2538894,Quantitative,Tool,Authors Here,None,57,Complete and Labeled,Partial and Labeled,Partial and Not Labeled,Partial and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Not Present,,,,Observational,Survey,Partial and Not Labeled,Partial and Not Labeled
2014,SIGCSE,Teaching the Security Mindset with Reference Monitors,https://doi.org/10.1145/2538862.2538939,Quantitative,Assignment,Other Modified,None,34,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,,,,Interventional,Assessment Data,,
2014,SIGCSE,Teaching Theoretical Computer Science using aCognitive Apprenticeship Approach,https://doi.org/10.1145/2538862.2538944,Quantitative,Pedagogical Technique,Authors Here,None,300,Partial and Not Labeled,Partial and Not Labeled,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,,,,Interventional,Assessment Data,,
2014,SIGCSE,They Can't Find Us:The Search for Informal CS Education,https://doi.org/10.1145/2538862.2538933,Quantitative,Community,Community,None,42,Partial and Not Labeled,Partial and Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,,,,Observational,Automated,,
2014,SIGCSE,"Tracking @stemxcomet: teaching programming to blind students via 3D printing, crisis management, and twitter",https://doi.org/10.1145/2538862.2538975,Quantitative,Pedagogical Technique,Authors Here,None,9,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,,,,Interventional,Observations,,
2014,SIGCSE,Use and development of entertainment technologies in after school STEM program,https://doi.org/10.1145/2538862.2538952,Quantitative,Curriculum,Authors Here,Comparison,-1,Complete and Not Labeled,Complete and Labeled,Not Present,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Observational,Survey,Partial and Not Labeled,Partial and Not Labeled
2014,SIGCSE,Using a Real World Project in a Software Testing Course,https://doi.org/10.1145/2538862.2538955,Quantitative,Assignment,Authors Here,None,150,Complete and Not Labeled,Complete and Labeled,Partial and Labeled,Not Present,Partial and Labeled,Partial and Not Labeled,Partial and Labeled,Not Present,,,,Interventional,Survey,Partial and Labeled,Complete and Labeled
2014,SIGCSE,Using CodeBrowser to seek differences between novice programmers,https://doi.org/10.1145/2538862.2538981,Quantitative,Tool,Authors Here,Comparison,20,Not Present,Complete and Labeled,Complete and Not Labeled,Partial and Not Labeled,Partial and Labeled,Complete and Labeled,Partial and Labeled,Partial and Not Labeled,,,,Observational,Assessment Data,,
2014,SIGCSE,Workplace scenarios to integrate communication skills and content: a case study,https://doi.org/10.1145/2538862.2538916,Quantitative,Pedagogical Technique,Other Modified,None,-1,Complete and Not Labeled,Not Present,Not Present,Partial and Labeled,Complete and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,Assessment Data,,
2014,SIGCSE,A service learning practicum capstone,https://doi.org/10.1145/2538862.2538974,Survey,Community,Community,None,38,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Observational,Survey,Complete and Labeled,Complete and Labeled
2014,SIGCSE,An assessment model for large project courses,https://doi.org/10.1145/2538862.2538947,Survey,Assignment,Authors Here,None,72,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Interventional,Survey,Partial and Labeled,Partial and Not Labeled
2014,SIGCSE,An Experience Report on Using Gamification in Technical Higher Education,https://doi.org/10.1145/2538862.2538899,Survey,Pedagogical Technique,Authors Here,None,1000,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Not Present,,,,Interventional,Survey,Partial and Not Labeled,Partial and Not Labeled
2014,SIGCSE,Challenging Stereotypes and Changing Attitudes: The Effect of a Brief Programming Encounter on Adults' Attitudes toward Programming,https://doi.org/10.1145/2538862.2538938,Survey,Community,Authors Here,None,200,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,,,,Observational,Survey,Complete and Labeled,Complete and Labeled
2014,SIGCSE,Five Years of Game Programming Outreach:Understanding Student Differences,https://doi.org/10.1145/2538862.2538914,Survey,Curriculum,Authors Here,None,462,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Observational,Survey,Not Present,Not Present
2014,SIGCSE,Lessons learned and recommended strategies for game development components in a computer literacy course,https://doi.org/10.1145/2538862.2538887,Survey,Assignment,Authors Here,None,245,Complete and Labeled,Not Present,Complete and Not Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Not Labeled,Complete and Labeled,Not Present,,,,Observational,Survey,Complete and Labeled,Partial and Not Labeled
2014,SIGCSE,MyCS: CS for middle-years students and their teachers,https://doi.org/10.1145/2538862.2538901,Survey,Curriculum,Authors Here,Comparison,52,Partial and Not Labeled,Not Present,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,,,,Interventional,Survey,Complete and Labeled,Complete and Labeled
2014,SIGCSE,Pythy: Improving the Introductory Python ProgrammingExperience,https://doi.org/10.1145/2538862.2538977,Survey,Tool,Authors Here,Comparison,35,Not Present,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Interventional,Survey,Complete and Labeled,Complete and Labeled
2014,SIGCSE,RSAvisual: A Visualization Tool for the RSA Cipher,https://doi.org/10.1145/2538862.2538891,Survey,Tool,Authors Here,None,27,Not Present,Not Present,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Complete and Labeled,Partial and Not Labeled,Not Present,,,,Interventional,Survey,Partial and Labeled,Complete and Labeled
2014,SIGCSE,Sneaking In Through The Back Door:Introducing K-12 Teachers to Robot Programming,https://doi.org/10.1145/2538862.2538972,Survey,Curriculum,Authors Here,None,41,Partial and Not Labeled,Complete and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Observational,Survey,Complete and Labeled,Complete and Labeled
2014,SIGCSE,Teaching and Learning Computer Science Soft Skills UsingSoft Skills: The Students' Perspective,https://doi.org/10.1145/2538862.2538885,Survey,Curriculum,Authors Elsewhere,Comparison,24,Not Present,Complete and Not Labeled,Not Present,Partial and Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,Survey,Not Present,Partial and Not Labeled
2014,SIGCSE,Transforming Introductory Computer Science Projects via Real-Time Web Data,https://doi.org/10.1145/2538862.2538941,Survey,Tool,Authors Here,Comparison,387,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Not Present,,,,Interventional,Survey,Partial and Not Labeled,Not Present
2014,SIGCSE,How (not) to Introduce Badges to Online Exercises,https://doi.org/10.1145/2538862.2538921,"Survey,Quantitative",Pedagogical Technique,Authors Elsewhere,None,275,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Labeled,Partial and Labeled,Partial and Not Labeled,Partial and Labeled,Not Present,,,,Interventional,Survey,Partial and Not Labeled,Partial and Not Labeled
2015,SIGCSE,Backward Design: An Integrated Approach to a Systems Curriculum,https://doi.org/10.1145/2676723.2677264,Descriptive/Persuasive,Curriculum,Authors Here,None,1,,Complete and Labeled,,,,,,,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,,,,
2015,SIGCSE,Computing on the Silicon Prairie: The State of CS in Nebraska Public Schools,https://doi.org/10.1145/2676723.2677261,Descriptive/Persuasive,Community,Community,None,267,,Complete and Labeled,,,,,,,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,,,,
2015,SIGCSE,Simulating IBM Watson in the Classroom,https://doi.org/10.1145/2676723.2677287,Descriptive/Persuasive,Curriculum,Authors Here,None,1,,Complete and Labeled,,,,,,,Complete and Not Labeled,Complete and Labeled,Partial and Labeled,,,,
2015,SIGCSE,The Interpreter In An Undergraduate Compilers Course,https://doi.org/10.1145/2676723.2677314,Descriptive/Persuasive,Curriculum,Authors Here,None,1,,Complete and Labeled,,,,,,,Complete and Not Labeled,Partial and Not Labeled,Complete and Not Labeled,,,,
2015,SIGCSE,Floors and Flexibility: Designing a Programming Environment for 4th-6th Grade Classrooms,https://doi.org/10.1145/2676723.2677275,Exploratory,,,,,,,,,,,,,,,,,,,
2015,SIGCSE,Getting Started in Teaching and Researching Computer Science in the Elementary Classroom,https://doi.org/10.1145/2676723.2677288,Exploratory,,,,,,,,,,,,,,,,,,,
2015,SIGCSE,SOLO Taxonomy for Assessing Novices' Algorithmic Design,https://doi.org/10.1145/2676723.2677311,Exploratory,,,,,,,,,,,,,,,,,,,
2015,SIGCSE,Blending Problem- and Project-Based Learning in Internet of Things Education: Case Greenhouse Maintenance,https://doi.org/10.1145/2676723.2677262,Missing,,,,,,,,,,,,,,,,,,,
2015,SIGCSE,Creating a Computer Simulator as a CS1 Student Project,https://doi.org/10.1145/2676723.2677210,Missing,,,,,,,,,,,,,,,,,,,
2015,SIGCSE,Fibonacci in The Curriculum: Not Just a Bad Recurrence,https://doi.org/10.1145/2676723.2677215,Missing,,,,,,,,,,,,,,,,,,,
2015,SIGCSE,Growing a K-12 Community of Practice,https://doi.org/10.1145/2676723.2677255,Missing,,,,,,,,,,,,,,,,,,,
2015,SIGCSE,MC-Live: A Portable Computing Environment for Computer Science Students,https://doi.org/10.1145/2676723.2677216,Missing,,,,,,,,,,,,,,,,,,,
2015,SIGCSE,A Data Programming CS1 Course,https://doi.org/10.1145/2676723.2677309,Not Applicable,,,,,,,,,,,,,,,,,,,
2015,SIGCSE,A Framework for Teaching Programming Languages,https://doi.org/10.1145/2676723.2677245,Not Applicable,,,,,,,,,,,,,,,,,,,
2015,SIGCSE,Building CS Research Capacity in sub-Saharan Africa by Implementing a Doctoral Training Program,https://doi.org/10.1145/2676723.2677242,Not Applicable,,,,,,,,,,,,,,,,,,,
2015,SIGCSE,DBSnap: Learning Database Queries by Snapping Blocks,https://doi.org/10.1145/2676723.2677220,Not Applicable,,,,,,,,,,,,,,,,,,,
2015,SIGCSE,How much impact can be made in a week?: Designing Effective International Service Learning Projects for Computing,https://doi.org/10.1145/2676723.2677267,Not Applicable,,,,,,,,,,,,,,,,,,,
2015,SIGCSE,Looking Glass: A C++ Library for Testing Student Programs through Reflection,https://doi.org/10.1145/2676723.2677281,Not Applicable,,,,,,,,,,,,,,,,,,,
2015,SIGCSE,MiniOS: An Instructional Platform for Teaching Operating Systems Projects,https://doi.org/10.1145/2676723.2677299,Not Applicable,,,,,,,,,,,,,,,,,,,
2015,SIGCSE,Randomized Reduction,https://doi.org/10.1145/2676723.2677251,Not Applicable,,,,,,,,,,,,,,,,,,,
2015,SIGCSE,Scratch: A Way to Logo and Python,https://doi.org/10.1145/2676723.2677256,Not Applicable,,,,,,,,,,,,,,,,,,,
2015,SIGCSE,Using a Message Board as a Teaching Tool in an Introductory Cyber-Security Course,https://doi.org/10.1145/2676723.2677221,Not Applicable,,,,,,,,,,,,,,,,,,,
2015,SIGCSE,Closing The Cyberlearning Loop: Enabling Teachers To Formatively Assess Student Programming Projects,https://doi.org/10.1145/2676723.2677269,Qualitative,Tool,Authors Here,Comparison,134,Partial and Not Labeled,Not Present,Partial and Labeled,Partial and Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Not Present,,,,Observational,Interviews,,
2015,SIGCSE,Data Journalism: Lessons Learned While Designing an Interdisciplinary Service Course,https://doi.org/10.1145/2676723.2677263,Qualitative,Curriculum,Authors Here,None,9,Not Present,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,Complete and Labeled,Not Present,,,,Interventional,Assessment Data,,
2015,SIGCSE,Introducing Computing Concepts to Non-Majors: A Case Study in Gothic Novels,https://doi.org/10.1145/2676723.2677308,Qualitative,Pedagogical Technique,Authors Here,None,-1,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Not Labeled,Partial and Not Labeled,,,,Observational,"Survey, Interviews",Partial and Not Labeled,Partial and Not Labeled
2015,SIGCSE,What Influences CS Faculty to Adopt Teaching Practices?,https://doi.org/10.1145/2676723.2677282,Qualitative,Community,Community,None,66,Not Present,Complete and Labeled,Partial and Labeled,Partial and Labeled,Complete and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Observational,"Interviews, Observation",,
2015,SIGCSE,37 Million Compilations: Investigating Novice Programming Mistakes in Large-Scale Student Data,https://doi.org/10.1145/2676723.2677258,Quantitative,Community,Community,None,265001,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,,,,Observational,Automated,,
2015,SIGCSE,A Cloud Computing Course: From Systems to Services,https://doi.org/10.1145/2676723.2677298,Quantitative,Curriculum,Other Modified,None,631,Partial and Not Labeled,Complete and Labeled,Complete and Not Labeled,Partial and Not Labeled,Not Present,Not Present,Partial and Labeled,Not Present,,,,Interventional,Survey,Not Present,Not Present
2015,SIGCSE,A Comparative Study of the Acceptability of Signs for the Brazilian Sign Language Created in Person and Remotely,https://doi.org/10.1145/2676723.2677293,Quantitative,Pedagogical Technique,Authors Here,Comparison,17,Partial and Not Labeled,Partial and Not Labeled,Complete and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Not Present,,,,Interventional,Survey,Not Present,Not Present
2015,SIGCSE,A Descent into the Maelstrom: Teaching Legacy Programming and Re-engineering,https://doi.org/10.1145/2676723.2677213,Quantitative,Curriculum,Authors Here,None,61,Partial and Not Labeled,Partial and Labeled,Partial and Not Labeled,Not Present,Not Present,Not Present,Partial and Not Labeled,Not Present,,,,Interventional,Other,,
2015,SIGCSE,A Mid-Project Report on a Statewide Professional Development Model for CS Principles,https://doi.org/10.1145/2676723.2677306,Quantitative,Curriculum,Authors Elsewhere,Comparison,50,Not Present,Complete and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,Survey,Complete and Labeled,Complete and Labeled
2015,SIGCSE,A Module-based Approach to Adopting the 2013 ACM Curricular Recommendations on Parallel Computing,https://doi.org/10.1145/2676723.2677270,Quantitative,Curriculum,Other Modified,Comparison,323,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Observational,Course Evaluations,,
2015,SIGCSE,A Practical Guide to Developing and Validating Computer Science Knowledge Assessments with Application to Middle School,https://doi.org/10.1145/2676723.2677295,Quantitative,Pedagogical Technique,Other Modified,None,145,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Not Present,,,,Interventional,Assessment Data,,
2015,SIGCSE,An Empirical Study of Iterative Improvement in Programming Assignments,https://doi.org/10.1145/2676723.2677279,Quantitative,Other,Authors Here,None,300,Partial and Not Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Partial and Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,Assessment Data,,
2015,SIGCSE,An Experience Report at Teaching a Group Based Agile Software Development Project Course,https://doi.org/10.1145/2676723.2677284,Quantitative,Curriculum,Authors Here,None,14,Not Present,Partial and Labeled,Partial and Not Labeled,Not Present,Partial and Not Labeled,Not Present,Not Present,Not Present,,,,Observational,Assessment Data,,
2015,SIGCSE,An Experience Report: Using Mobile Development To Teach Software Design,https://doi.org/10.1145/2676723.2677307,Quantitative,Pedagogical Technique,Authors Here,Comparison,340,Not Present,Partial and Labeled,Partial and Not Labeled,Not Present,Partial and Not Labeled,Not Present,Complete and Labeled,Not Present,,,,Observational,"Assessment Data, Course Evaluations",,
2015,SIGCSE,Analyzing Student Work Patterns Using Programming Exercise Data,https://doi.org/10.1145/2676723.2677297,Quantitative,Tool,Other Not Modified,Comparison,1386,Partial and Not Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Complete and Not Labeled,Partial and Labeled,Partial and Labeled,Not Present,,,,Observational,Automated,,
2015,SIGCSE,Ante Up: A Framework to Strengthen Student-Based Testing of Assignments,https://doi.org/10.1145/2676723.2677247,Quantitative,Pedagogical Technique,Authors Here,None,16,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Applicable,Partial and Labeled,Not Present,,,,Observational,Interviews,,
2015,SIGCSE,Augmenting Undergraduate Computer Science Education With Programmable Smartwatches,https://doi.org/10.1145/2676723.2677285,Quantitative,Pedagogical Technique,Authors Here,None,77,Not Present,Complete and Labeled,Partial and Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,Partial and Labeled,Not Present,,,,Observational,"Assessment Data, Survey",Partial and Not Labeled,Partial and Not Labeled
2015,SIGCSE,Benefits of Self-explanation in Introductory Programming,https://doi.org/10.1145/2676723.2677260,Quantitative,Pedagogical Technique,Other Modified,Comparison,51,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Observational,Assessment Data,,
2015,SIGCSE,Beyond the Flipped Classroom: Learning by Doing Through Challenges and Hack-a-thons,https://doi.org/10.1145/2676723.2677224,Quantitative,Pedagogical Technique,Authors Here,Comparison,31,Partial and Not Labeled,Complete and Not Labeled,Partial and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Partial and Not Labeled,,,,Observational,Assessment Data,,
2015,SIGCSE,Bug Infestation!: A Goal-Plan Analysis of CS2 Students' Recursive Binary Tree Solutions,https://doi.org/10.1145/2676723.2677232,Quantitative,Assignment,Authors Here,None,18,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Partial and Not Labeled,Complete and Not Labeled,Complete and Labeled,Partial and Labeled,,,,Observational,Assessment Data,,
2015,SIGCSE,Building Worlds: Bridging Imperative-First and Object-Oriented Programming in CS1-CS2,https://doi.org/10.1145/2676723.2677249,Quantitative,Curriculum,Authors Here,Comparison,70,Not Present,Partial and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Not Present,,,,Interventional,Assessment Data,,
2015,SIGCSE,Can the Security Mindset Make Students Better Testers?,https://doi.org/10.1145/2676723.2677268,Quantitative,Pedagogical Technique,Authors Here,Comparison,75,Partial and Not Labeled,Complete and Labeled,Partial and Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Interventional,Assessment Data,,
2015,SIGCSE,"Can We ""Flip"" Non-Major Programming Courses Yet?",https://doi.org/10.1145/2676723.2677271,Quantitative,Curriculum,Authors Here,None,21,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,,,,Interventional,"Course Evaluations, Assessment Data",,
2015,SIGCSE,Checked Coverage and Object Branch Coverage: New Alternatives for Assessing Student-Written Tests,https://doi.org/10.1145/2676723.2677300,Quantitative,Other (Metric),Other Modified,Comparison,2002,Complete and Not Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,,,,Observational,Automated,,
2015,SIGCSE,Computer Scientists at the Biology Lab Bench,https://doi.org/10.1145/2676723.2677246,Quantitative,Curriculum,Authors Here,None,23,Not Present,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Not Present,,,,Observational,Survey,Partial and Not Labeled,Not Present
2015,SIGCSE,Correlation of Topic Model and Student Grades Using Comment Data Mining,https://doi.org/10.1145/2676723.2677259,Quantitative,Community,Community,Comparison,123,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Interventional,Assessment Data,,
2015,SIGCSE,"Drop, Fail, Pass, Continue: Persistence in CS1 and Beyond in Traditional and Inverted Delivery",https://doi.org/10.1145/2676723.2677273,Quantitative,Pedagogical Technique,Authors Elsewhere,Comparison,1236,Complete and Not Labeled,Complete and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Not Labeled,Partial and Not Labeled,,,,Observational,"Survey, Course Evaluations",Not Present,Not Present
2015,SIGCSE,Embedding Secure Coding Instruction into the IDE: A Field Study in an Advanced CS Course,https://doi.org/10.1145/2676723.2677280,Quantitative,Tool,Authors Elsewhere,Comparison,72,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,,,,Interventional,Assessment Data,,
2015,SIGCSE,Engaging Non-Traditional Students in Computer Science through Socially-Inspired Learning and Sustained Mentoring,https://doi.org/10.1145/2676723.2677266,Quantitative,Curriculum,Authors Here,Comparison,123,Not Present,Complete and Labeled,Partial and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Observational,Survey,Partial and Labeled,Partial and Labeled
2015,SIGCSE,Evaluating Pair-Programming for Non-Computer Science Major Students,https://doi.org/10.1145/2676723.2677289,Quantitative,Pedagogical Technique,Other Not Modified,Comparison,61,Complete and Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Partial and Labeled,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,,,,Interventional,Assessment Data,,
2015,SIGCSE,Expression of Abstraction: Self Explanation in Code Production,https://doi.org/10.1145/2676723.2677222,Quantitative,Community,Community,Comparison,24,Not Present,Not Present,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Observational,Observations,,
2015,SIGCSE,Field Experiences in Teaching Computer Science: Course Organization and Reflections,https://doi.org/10.1145/2676723.2677286,Quantitative,Curriculum,Authors Here,Comparison,32,Complete and Labeled,Complete and Labeled,Partial and Labeled,Not Present,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Interventional,"Observations, Survey, Assessment Data",Partial and Not Labeled,Partial and Not Labeled
2015,SIGCSE,Flipped Classroom Strategies for CS Education,https://doi.org/10.1145/2676723.2677252,Quantitative,Pedagogical Technique,Other Modified,None,213,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Partial and Labeled,Partial and Labeled,Not Present,,,,Observational,Survey,Partial and Labeled,Complete and Labeled
2015,SIGCSE,From 9 to 90: Engaging Learners of All Ages,https://doi.org/10.1145/2676723.2677248,Quantitative,Curriculum,Other Modified,None,210,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,,,,Interventional,Observations,,
2015,SIGCSE,Further Evaluations of Industry-Inspired Pair Programming Communication Guidelines with Undergraduate Students,https://doi.org/10.1145/2676723.2677241,Quantitative,Pedagogical Technique,Other Modified,Comparison,28,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,,,,Observational,Assessment Data,,
2015,SIGCSE,Generating Practice Questions as a Preparation Strategy for Introductory Programming Exams,https://doi.org/10.1145/2676723.2677253,Quantitative,Pedagogical Technique,Other Not Modified,Comparison,729,Complete and Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Not Labeled,Complete and Labeled,Not Present,,,,Observational,Assessment Data,,
2015,SIGCSE,Hands-On Network Programming Projects in the Cloud,https://doi.org/10.1145/2676723.2677257,Quantitative,Pedagogical Technique,Authors Here,None,18,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Not Labeled,Not Present,Complete and Labeled,Not Present,,,,Interventional,Survey,Partial and Labeled,Partial and Labeled
2015,SIGCSE,Illustrating the Interaction of Algorithms and Data Structures Using the Matching Problem,https://doi.org/10.1145/2676723.2677212,Quantitative,Assignment,Other Modified,None,24,Not Present,Partial and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,Partial and Not Labeled,Not Present,,,,Interventional,Survey,Partial and Not Labeled,Partial and Not Labeled
2015,SIGCSE,Improving Non-CS Major Performance in CS1,https://doi.org/10.1145/2676723.2677214,Quantitative,Curriculum,Other Modified,Comparison,160,Complete and Not Labeled,Complete and Labeled,Partial and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Complete and Labeled,Partial and Not Labeled,,,,Observational,"Assessment Data, Observations",,
2015,SIGCSE,Improving Undergraduate Student Performance in Computer Science at Historically Black Colleges and Universities (HBCUs) through Industry Partnerships,https://doi.org/10.1145/2676723.2677277,Quantitative,Curriculum,Other Modified,Comparison,289,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Not Present,,,,Interventional,Assessment Data,,
2015,SIGCSE,Language Migration in non-CS Introductory Programming through Mutual Language Translation Environment,https://doi.org/10.1145/2676723.2677230,Quantitative,Tool,Authors Here,None,86,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Interventional,Assessment Data,,
2015,SIGCSE,Lowering the Barrier to Systems-level Networking Projects,https://doi.org/10.1145/2676723.2677211,Quantitative,Tool,Authors Here,None,23,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Not Present,,,,Interventional,Assessment Data,,
2015,SIGCSE,Mechanical TA: Partially Automated High-Stakes Peer Grading,https://doi.org/10.1145/2676723.2677278,Quantitative,Tool,Authors Here,Comparison,70,Not Present,Complete and Labeled,Not Present,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,Assessment Data,,
2015,SIGCSE,On the Evaluation of Student Team Software Development Projects,https://doi.org/10.1145/2676723.2677223,Quantitative,Pedagogical Technique,Authors Here,Comparison,430,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Not Labeled,Not Present,Complete and Labeled,Not Present,,,,Interventional,"Assessment Data, Survey",Partial and Not Labeled,Partial and Not Labeled
2015,SIGCSE,"Personalized Attention @ Scale: Talk Isn't Cheap, But It's Effective",https://doi.org/10.1145/2676723.2677283,Quantitative,Pedagogical Technique,Authors Here,None,667,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Not Present,,,,Interventional,Survey,Complete and Labeled,Complete and Labeled
2015,SIGCSE,Program Decomposition and Complexity in CS1,https://doi.org/10.1145/2676723.2677219,Quantitative,Pedagogical Technique,Authors Here,Comparison,102,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Not Present,,,,Interventional,Automated,,
2015,SIGCSE,Reactive Game Engine Programming for STEM Outreach,https://doi.org/10.1145/2676723.2677312,Quantitative,Curriculum,Authors Here,None,1,Partial and Not Labeled,Partial and Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,Not Present,Not Present,Not Present,,,,Interventional,Not Present,,
2015,SIGCSE,Reconsidering Automated Feedback: A Test-Driven Approach,https://doi.org/10.1145/2676723.2677313,Quantitative,Tool,Authors Here,Comparison,1001,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Labeled,Complete and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Observational,Assessment Data,,
2015,SIGCSE,Reconsidering the Impact of CS1 on Novice Attitudes,https://doi.org/10.1145/2676723.2677235,Quantitative,Community,Community,Comparison,152,Partial and Not Labeled,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Not Present,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Observational,Survey,Complete and Labeled,Complete and Labeled
2015,SIGCSE,Recursion vs. Iteration: An Empirical Study of Comprehension Revisited,https://doi.org/10.1145/2676723.2677227,Quantitative,Pedagogical Technique,Other Modified,Comparison,78,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Labeled,Partial and Labeled,Partial and Labeled,Not Present,,,,Observational,Assessment Data,,
2015,SIGCSE,Statistics-infused Introduction to Computer Science,https://doi.org/10.1145/2676723.2677218,Quantitative,Curriculum,Authors Here,None,39,Not Present,Not Present,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Observational,"Survey, Focus Groups",Partial and Not Labeled,Partial and Labeled
2015,SIGCSE,StitchFest: Diversifying a College Hackathon to Broaden Participation and Perceptions in Computing,https://doi.org/10.1145/2676723.2677310,Quantitative,Curriculum,Authors Here,None,33,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Not Present,,,,Observational,"Interviews, Observation",,
2015,SIGCSE,Student Response to Teaching of Memory Cues and Resumption Strategies in Computer Science Classes,https://doi.org/10.1145/2676723.2677234,Quantitative,Pedagogical Technique,Authors Here,Comparison,198,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,,,,Observational,Survey,Complete and Labeled,Complete and Labeled
2015,SIGCSE,Supporting Programming Assignments with Activity Streams: An Empirical Study,https://doi.org/10.1145/2676723.2677276,Quantitative,Pedagogical Technique,Other Modified,Comparison,210,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Labeled,Complete and Labeled,Not Present,,,,Interventional,"Automated, Course Evaluations",,
2015,SIGCSE,Teaching Cybersecurity Analysis Skills in the Cloud,https://doi.org/10.1145/2676723.2677290,Quantitative,Assignment,Other Modified,None,121,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,,,,Interventional,"Survey, Interviews",Not Present,Partial and Not Labeled
2015,SIGCSE,The Effectiveness of Video Quizzes in a Flipped Class,https://doi.org/10.1145/2676723.2677302,Quantitative,Pedagogical Technique,Other Modified,Comparison,32,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Labeled,Complete and Labeled,Not Present,,,,Interventional,Assessment Data,,
2015,SIGCSE,The Effectiveness of Visualization for Learning Expression Evaluation,https://doi.org/10.1145/2676723.2677301,Quantitative,Pedagogical Technique,Other Modified,Comparison,3287,Not Present,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Interventional,Assesment Data,,
2015,SIGCSE,The Role of Automation in Undergraduate Computer Science Education,https://doi.org/10.1145/2676723.2677226,Quantitative,Pedagogical Technique,Authors Here,Comparison,252,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,,,,Interventional,"Assessment Data, Automated",,
2015,SIGCSE,Towards Incremental Separation of Surmountable and Insurmountable Programming Difficulties,https://doi.org/10.1145/2676723.2677294,Quantitative,Other,Authors Elsewhere,Comparison,10,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Interventional,Automated,,
2015,SIGCSE,Tracking Student Learning from Class to Exam using Isomorphic Questions,https://doi.org/10.1145/2676723.2677239,Quantitative,Pedagogical Technique,Other Modified,Comparison,95,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,,,,Interventional,Assessment Data,,
2015,SIGCSE,Transferring Skills at Solving Word Problems from Computing to Algebra Through Bootstrap,https://doi.org/10.1145/2676723.2677238,Quantitative,Curriculum,Authors Here,Comparison,149,Complete and Labeled,Complete and Labeled,Partial and Labeled,Partial and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,,,,Interventional,Assessment Data,,
2015,SIGCSE,Unci: a C++-based Unit-testing Framework for Intro Students,https://doi.org/10.1145/2676723.2677228,Quantitative,Tool,Authors Here,Comparison,38,Partial and Not Labeled,Partial and Not Labeled,Complete and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,Assessment Data,,
2015,SIGCSE,Using SOLO to Classify the Programming Responses of Primary Grade Students,https://doi.org/10.1145/2676723.2677244,Quantitative,Assignment,Other Modified,Comparison,72,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Labeled,Not Present,Not Present,Complete and Labeled,Not Present,,,,Observational,Assessment Data,,
2015,SIGCSE,WebWolf: Towards a Simple Framework for Automated Assessment of Webpage Assignments in an Introductory Web Programming Class,https://doi.org/10.1145/2676723.2677217,Quantitative,Tool,Authors Here,Comparison,24,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,,,,Observational,Automated,,
2015,SIGCSE,A Simple Laboratory Environment for Real-World Offensive Security Education,https://doi.org/10.1145/2676723.2677225,Survey,Curriculum,Other Modified,Comparison,27,Not Present,Not Present,Partial and Not Labeled,Partial and Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,,,,Observational,Survey,Partial and Not Labeled,Not Present
2015,SIGCSE,A Socio-Cognitive Analysis of Summer Camp Outcomes and Experiences,https://doi.org/10.1145/2676723.2677292,Survey,Curriculum,Authors Here,None,59,Complete and Labeled,Not Present,Complete and Not Labeled,Partial and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Observational,Survey,Partial and Labeled,Not Present
2015,SIGCSE,An Analysis of User Engagement in Relation to Computing Workshop Activities,https://doi.org/10.1145/2676723.2677272,Survey,Curriculum,Authors Here,Comparison,12,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,,,,Interventional,"Survey, Assessment Data",Complete and Labeled,Partial and Labeled
2015,SIGCSE,An Effective Alternative to the Grace Hopper Celebration,https://doi.org/10.1145/2676723.2677233,Survey,Community,Community,Comparison,542,Not Present,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Observational,Survey,Partial and Labeled,Partial and Not Labeled
2015,SIGCSE,Analyzing Year One of a CS Principles PD Project,https://doi.org/10.1145/2676723.2677265,Survey,Curriculum,Authors Elsewhere,Comparison,10,Not Present,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Observational,"Survey, Assessment Data",Not Present,Not Present
2015,SIGCSE,Are Females Disinclined to Tinker in Computer Science?,https://doi.org/10.1145/2676723.2677296,Survey,Community,Community,None,93,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,,,,Observational,Survey,Not Present,Partial and Labeled
2015,SIGCSE,"Bats, Balls, and Lures: Cognitive Style in CS Education",https://doi.org/10.1145/2676723.2677291,Survey,Community,Community,Comparison,40,Partial and Not Labeled,Complete and Not Labeled,Complete and Not Labeled,Complete and Labeled,Complete and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Observational,Survey,Complete and Labeled,Complete and Labeled
2015,SIGCSE,Computational Bead Design: A Pilot Summer Camp in Computer Aided Design and 3D Printing for Middle School Girls,https://doi.org/10.1145/2676723.2677303,Survey,Curriculum,Authors Here,Comparison,17,Partial and Not Labeled,Not Present,Complete and Labeled,Partial and Labeled,Complete and Labeled,Partial and Labeled,Partial and Labeled,Not Present,,,,Interventional,Survey,Complete and Labeled,Complete and Labeled
2015,SIGCSE,Integrating Role-Playing Games into Computer Science Courses as a Pedagogical Tool,https://doi.org/10.1145/2676723.2677236,Survey,Pedagogical Technique,Authors Here,None,78,Not Present,Partial and Not Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Observational,Survey,Partial and Labeled,Partial and Labeled
2015,SIGCSE,Structuring Flipped Classes with Lightweight Teams and Gamification,https://doi.org/10.1145/2676723.2677240,Survey,Pedagogical Technique,Authors Here,Comparison,193,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Interventional,Survey,Complete and Labeled,Complete and Labeled
2015,SIGCSE,Supporting Creativity and User Interaction in CS 1 Homework Assignments,https://doi.org/10.1145/2676723.2677250,Survey,Pedagogical Technique,Authors Here,Comparison,44,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Observational,Survey,Complete and Labeled,Complete and Labeled
2015,SIGCSE,Supporting CS10K: A New Computer Science Methods Course for Mathematics Education Students,https://doi.org/10.1145/2676723.2677274,Survey,Community,Community,Comparison,9,Complete and Not Labeled,Partial and Not Labeled,Complete and Not Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,Survey,Complete and Labeled,Partial and Not Labeled
2015,SIGCSE,Teaching Computing as Science in a Research Experience,https://doi.org/10.1145/2676723.2677231,Survey,Community,Community,None,5001,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,,,,Observational,Survey,Not Present,Complete and Not Labeled
2015,SIGCSE,Teaching Virtualization by Building a Hypervisor,https://doi.org/10.1145/2676723.2677254,Survey,Pedagogical Technique,Authors Here,None,-1,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,Partial and Not Labeled,Partial and Not Labeled,Not Present,,,,Observational,Survey,Partial and Not Labeled,Not Present
2015,SIGCSE,The Emerging Role of Self-Perception in Student Intentions,https://doi.org/10.1145/2676723.2677305,Survey,Curriculum,Authors Here,None,219,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,,,,Observational,Survey,Complete and Labeled,Complete and Labeled
2015,SIGCSE,What Does It Take to Do Computer Programming?: Surveying the K-12 Students' Conceptions,https://doi.org/10.1145/2676723.2677229,Survey,Community,Community,Comparison,541,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,,,,Observational,Survey,Partial and Labeled,Partial and Labeled
2015,SIGCSE,Engaging High School Students in Modeling and Simulation through Educational Media,https://doi.org/10.1145/2676723.2677237,"Survey,Qualitative",Tool,Authors Here,Comparison,76,Partial and Not Labeled,Complete and Labeled,Complete and Not Labeled,Partial and Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Not Present,,,,Interventional,"Survey, Focus group",Partial and Labeled,Partial and Labeled
2014,TOCE,Asking Research Questions: Theoretical Presuppositions,https://doi.org/10.1145/2644924,Descriptive/Persuasive,Other,Authors Here,None,2,,Complete and Labeled,,,,,,,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,,,,
2014,TOCE,Informatics Education in Italian Secondary Schools,https://doi.org/10.1145/2602490,Descriptive/Persuasive,Community,Other Not Modified,None,1,,Partial and Not Labeled,,,,,,,Complete and Labeled,Complete and Labeled,Complete and Labeled,,,,
2014,TOCE,A Tale of Two Countries: Successes and Challenges in K-12 Computer Science Education in Israel and the United States,https://doi.org/10.1145/2602483,Not Applicable,,,,,,,,,,,,,,,,,,,
2014,TOCE,Editorial: Computing Education in (K-12) Schools from a Cross-National Perspective,https://doi.org/10.1145/2602481,Not Applicable,,,,,,,,,,,,,,,,,,,
2014,TOCE,Perspectives and Visions of Computer Science Education in Primary and Secondary (K-12) Schools,https://doi.org/10.1145/2602482,Not Applicable,,,,,,,,,,,,,,,,,,,
2014,TOCE,Programming in School: Look Back to Move Forward,https://doi.org/10.1145/2602487,Not Applicable,,,,,,,,,,,,,,,,,,,
2014,TOCE,Restart: The Resurgence of Computer Science in UK Schools,https://doi.org/10.1145/2602484,Not Applicable,,,,,,,,,,,,,,,,,,,
2014,TOCE,School Subject Informatics (Computer Science) in Russia: Educational Relevant Areas,https://doi.org/10.1145/2602489,Not Applicable,,,,,,,,,,,,,,,,,,,
2014,TOCE,"Georgia Computes! An Intervention in a US State, with Formal and Informal Education in a Policy Context",https://doi.org/10.1145/2602488,Qualitative,Community,Authors Here,None,1001,Complete and Not Labeled,Complete and Not Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Not Labeled,Complete and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,Other,,
2014,TOCE,"Scenario-Based Programming, Usability-Oriented Perception",https://doi.org/10.1145/2648814,Qualitative,Pedagogical Technique,Other Not Modified,Comparison,7,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Partial and Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Observational,Interviews,,
2014,TOCE,A Case Study of the Introduction of Computer Science in NZ Schools,https://doi.org/10.1145/2602485,Quantitative,Community,Authors Here,None,1001,Complete and Labeled,Partial and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Not Present,,,,Observational,Other,,
2014,TOCE,"A Crafts-Oriented Approach to Computing in High School: Introducing Computational Concepts, Practices, and Perspectives with Electronic Textiles",https://doi.org/10.1145/2576874,Quantitative,Curriculum,Authors Here,None,30,Complete and Not Labeled,Complete and Labeled,Partial and Labeled,Partial and Labeled,Partial and Labeled,Partial and Labeled,Complete and Labeled,Not Present,,,,Observational,"Assessment Data, Interviews",,
2014,TOCE,An Achievement Degree Analysis Approach to Identifying Learning Problems in Object-Oriented Programming,https://doi.org/10.1145/2648794,Quantitative,Assignment,Other Modified,Comparison,40,Complete and Not Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Interventional,Assessment Data,,
2014,TOCE,Computational Thinking in Elementary and Secondary Teacher Education,https://doi.org/10.1145/2576872,Quantitative,Curriculum,Authors Here,None,300,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,,,,Interventional,Survey,Partial and Labeled,Partial and Not Labeled
2014,TOCE,CSTutor: A Sketch-Based Tool for Visualizing Data Structures,https://doi.org/10.1145/2535909,Quantitative,"Pedagogical Technique, Tool",Authors Here,Comparison,1000,Complete and labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Interventional,Assessment Data,,
2014,TOCE,Cybersecurity Education: Bridging the Gap Between Hardware and Software Domains,https://doi.org/10.1145/2538029,Quantitative,Curriculum,Authors Here,None,30,Complete and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Interventional,Survey,Partial and Not Labeled,Partial and Not Labeled
2014,TOCE,Integrating Testing into Software Engineering Courses Supported by a Collaborative Learning Environment,https://doi.org/10.1145/2648787,Quantitative,Tool,Authors Elsewhere,Comparison,72,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,Partial and Labeled,Complete and Labeled,Complete and Labeled,,,,Interventional,Observations,,
2014,TOCE,Using UML Modeling to Facilitate Three-Tier Architecture Projects in Software Engineering Courses,https://doi.org/10.1145/2635831,Quantitative,Pedagogical Technique,Other Not Modified,Comparison,202,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Complete and Labeled,Not Present,,,,Interventional,Assessment Data,,
2014,TOCE,Computer Science Education in French Secondary Schools: Historical and Didactical Perspectives,https://doi.org/10.1145/2602486,Survey,Community,Authors Here,Comparison,300,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,,,,Observational,Survey,Partial and Not Labeled,Not Present
2014,TOCE,Fiction as an Introduction to Computer Science Research,https://doi.org/10.1145/2576873,Survey,Pedagogical Technique,Authors Here,Comparison,150,Not Present,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,Complete and Not Labeled,Partial and Labeled,Not Present,,,,Interventional,Survey,Partial and Not Labeled,Complete and Labeled
2014,TOCE,Utilizing Structural Equation Modeling and Social Cognitive Career Theory to Identify Factors in Choice of IT as a Major,https://doi.org/10.1145/2623198,Survey,Community,Community,Comparison,309,Complete and Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Observational,Survey,Complete and Labeled,Complete and Labeled
2015,TOCE,"Computer Science Education in North-Rhine Westphalia, Germany—A Case Study",https://doi.org/10.1145/2716313,Exploratory,,,,,,,,,,,,,,,,,,,
2015,TOCE,Computer Science (CS) Education in Indian Schools: Situation Analysis using Darmstadt Model,https://doi.org/10.1145/2716325,Not Applicable,,,,,,,,,,,,,,,,,,,
2015,TOCE,Computing Education in Korea—Current Issues and Endeavors,https://doi.org/10.1145/2716311,Not Applicable,,,,,,,,,,,,,,,,,,,
2015,TOCE,How to Implement Rigorous Computer Science Education in K-12 Schools? Some Answers and Many Questions,https://doi.org/10.1145/2729983,Not Applicable,,,,,,,,,,,,,,,,,,,
2015,TOCE,In Memoriam: Roland Mittermeir (1950--2014),https://doi.org/10.1145/2729982,Not Applicable,,,,,,,,,,,,,,,,,,,
2015,TOCE,Introduction to the Special Issue on Web Development,https://doi.org/10.1145/2724759,Not Applicable,,,,,,,,,,,,,,,,,,,
2015,TOCE,Looking Backward to Look Forward: TOCE in Transition,https://doi.org/10.1145/2817209,Not Applicable,,,,,,,,,,,,,,,,,,,
2015,TOCE,A Qualitative Study of Students' Computational Thinking Skills in a Data-Driven Computing Class,https://doi.org/10.1145/2676660,Qualitative,Other,Authors Here,Comparison,5,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,,,,Observational,Observations,,
2015,TOCE,"Uncovering ""Threshold Concepts"" in Web Development: An Instructor Perspective",https://doi.org/10.1145/2700513,Qualitative,Curriculum,Authors Here,None,5,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,,,,Observational,Interviews,,
2015,TOCE,An Analysis of HTML and CSS Syntax Errors in a Web Development Course,https://doi.org/10.1145/2700514,Quantitative,Community,Community,None,23,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,,,,Observational,Automated,,
2015,TOCE,Children Programming Games: A Strategy for Measuring Computational Learning,https://doi.org/10.1145/2677091,Quantitative,Pedagogical Technique,Authors Here,None,325,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Observational,Automated,,
2015,TOCE,"From Scratch to ""Real"" Programming",https://doi.org/10.1145/2677087,Quantitative,Pedagogical Technique,Authors Elsewhere,Comparison,120,Complete and Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,Focus Groups,,
2015,TOCE,Object-Oriented Design and Programming: An Investigation of Novices' Conceptions on Objects and Classes,https://doi.org/10.1145/2700519,Quantitative,Community,Community,None,56,Complete and Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,,,,Observational,Assessment Data (students' answers for an exam question),,
2015,TOCE,"Smartphones, Studio-Based Learning, and Scaffolding: Helping Novices Learn to Program",https://doi.org/10.1145/2677089,Quantitative,Pedagogical Technique,Authors Here,None,53,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,,,,Observational,"Observations, Interviews",,
2015,TOCE,Teaching Computer Vision: Bringing Research Benchmarks to the Classroom,https://doi.org/10.1145/2597627,Quantitative,Assignment,Other Not Modified,Comparison,41,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Not Present,,,,Interventional,Survey,Partial and Not Labeled,Partial and Not Labeled
2015,TOCE,Teaching Introductory Programming: A Quantitative Evaluation of Different Approaches,https://doi.org/10.1145/2662412,Quantitative,Pedagogical Technique,Authors Here,Comparison,761,Complete and Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Interventional,Assessment Data,,
2015,TOCE,Teaching Mathematical Reasoning Principles for Software Correctness and Its Assessment,https://doi.org/10.1145/2716316,Quantitative,Curriculum,Authors Here,Comparison,-1,Not Present,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Not Present,,,,Observational,"Survey, Assessment Data",Partial and Not Labeled,Complete and Not Labeled
2015,TOCE,A Purposeful MOOC to Alleviate Insufficient CS Education in Finnish Schools,https://doi.org/10.1145/2716314,Survey,Community,Community,Comparison,358,Complete and Labeled,Complete and Not Labeled,Partial and Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,,,,Observational,"Survey, Automated",Partial and Not Labeled,Not Present
2015,TOCE,Investigating Essential Factors on Students' Perceived Accomplishment and Enjoyment and Intention to Learn in Web Development,https://doi.org/10.1145/2700515,Survey,Curriculum,Authors Here,None,36,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,,,,Observational,Survey,Partial and Not Labeled,Complete and Labeled
2015,TOCE,Scalable Game Design: A Strategy to Bring Systemic Computer Science Education to Schools through Game Design and Simulation Creation,https://doi.org/10.1145/2700517,Survey,Pedagogical Technique,Authors Elsewhere,None,10000,Partial and Not Labeled,Complete and Labeled,Not Present,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Observational,Survey,Partial and Not Labeled,Partial and Not Labeled
2015,TOCE,Examining Interest and Grades in Computer Science 1: A Study of Pedagogy and Achievement Goals,https://doi.org/10.1145/2802752,"Survey,Quantitative",Curriculum,Authors Here,Comparison,119,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Not Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Observational,"Assessment Data, Survey",Complete and Labeled,Complete and Labeled


==> DataAnalysis/2021_EmpiricalSLR_DataSet.txt <==
Publication Year	Venue	Paper Name	Link	Evaluation Method	Evaluation Subject	Evaluation Subject Source	Comparison	Number of Subjects	Research Objective	Related Work	Subjects	Study Design	Data Collection	Analysis Procedures	Results	Threats to Validity	D1	D2	D3	Type of Study	Data Source(s)	S - Conducting the Survey	S - Survey Questions - Design
2014	CSE	Assessment of examinations in computer science doctoral education	https://doi.org/10.1080/08993408.2014.890792	Descriptive/Persuasive	Curriculum	Authors-Here	New	183		Complete and Labeled							Complete and Not Labeled	Complete and Labeled	Complete and Labeled				
2014	CSE	Out of our minds: a review of sociocultural cognition theory	https://doi.org/10.1080/08993408.2013.869396	Descriptive/Persuasive	Other	N/A	None	N/A		Complete and Not Labeled							Complete and Not Labeled	Complete and Labeled	Complete and Not Labeled				
2014	CSE	Computer science concept inventories: past and future	https://doi.org/10.1080/08993408.2014.970779	Literature Review																			
2014	CSE	A blended learning approach for teaching computer programming: design for large classes in Sub-Saharan Africa	https://doi.org/10.1080/08993408.2014.897850	Qualitative	Pedagogical Technique	Others-Modified	None	34	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Interventional	"Assessment Data, Observations"		
2014	CSE	Mapping students ideas to understand learning in a collaborative programming environment	https://doi.org/10.1080/08993408.2014.963360	Qualitative	Pedagogical Technique	Authors-Here	None	20	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Not Labeled				Observational	Observations		
2014	CSE	A psychometric evaluation of the digital logic concept inventory	https://doi.org/10.1080/08993408.2014.970781	Quantitative	Tool	Authors-Here	None	900	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Not Present				Observational	Survey	Partial and Not Labeled	Not Present
2014	CSE	Developing and validating test items for first-year computer science courses	https://doi.org/10.1080/08993408.2014.970782	Quantitative	Tool	Authors-Here	None	225	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Not Labeled	Complete and Labeled	Not Present				Interventional	"Assessment Data, Interview"		
2014	CSE	High school computer science education paves the way for higher education: the Israeli case	https://doi.org/10.1080/08993408.2014.936655	Quantitative	Curriculum	Authors-Here	None	Missing	Complete and Labeled	Not Present	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Labeled	Not Present				Observational	Observations		
2014	CSE	Metonymy and reference-point errors in novice programming	https://doi.org/10.1080/08993408.2014.952500	Quantitative	Pedagogical Technique	Authors-Here	None	216	Partial and Not Labeled	Complete and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Not Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled				Observational	Assessment Data		
2014	CSE	The effectiveness of simulated robots for supporting the learning of introductory programming: a multi-case case study	https://doi.org/10.1080/08993408.2014.963362	Quantitative	Pedagogical Technique	Authors-Here	None	49	Complete and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled				Interventional	"Assessment Data, Survey"	Partial and Not Labeled	Not Present
2014	CSE	"Why are women underrepresented in Computer Science? Gender differences in stereotypes, self-efficacy, values, and interests and predictors of future CS course-taking and grades"	https://doi.org/10.1080/08993408.2014.963363	Survey	Community	Others-Modified	None	1319	Complete and Labeled	Complete and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Observational	Survey	Complete and Labeled	Complete and Labeled
2015	CSE	Opinions on computing education in Korean K-12 system: higher education perspective	https://doi.org/10.1080/08993408.2016.1140409	Descriptive/Persuasive	Curriculum	Authors-Here	None	N/A		Complete and Labeled							Complete and Not Labeled	Complete and Labeled	Complete and Labeled				
2015	CSE	Computer science teacher professional development in the United States: a review of studies published between 2004 and 2014	https://doi.org/10.1080/08993408.2015.1111645	Literature Review																			
2015	CSE	Open source projects in software engineering education: a mapping study	https://doi.org/10.1080/08993408.2015.1033159	Literature Review																			
2015	CSE	Teaching and learning recursive programming: a review of the research literature	https://doi.org/10.1080/08993408.2015.1033205	Literature Review																			
2015	CSE	A review of Computer Science resources for learning and teaching with K-12 computing curricula: an Australian case study	https://doi.org/10.1080/08993408.2016.1140410	Qualitative	Other	Authors-Here	None	65	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled				Observational	Other		
2015	CSE	It takes a village: supporting inquiry- and equity-oriented computer science pedagogy through a professional learning community	https://doi.org/10.1080/08993408.2015.1130952	Qualitative	Curriculum	Authors-Here	None	81	Complete and Labeled	Partial and Not Labeled	Partial and Labeled	Partial and Labeled	Complete and Labeled	Partial and Labeled	Complete and Labeled	Not Present				Observational	Survey	Complete and Labeled	Partial and Labeled
2015	CSE	Outreach programmes to attract girls into computing: how the best laid plans can sometimes fail	https://doi.org/10.1080/08993408.2015.1067008	"Qualitative, Survey"	Curriculum	Authors-Here	None	283	Complete and Labeled	Complete and Not Labeled	Complete and Not Labeled	Partial and Labeled	Partial and Labeled	Partial and Labeled	Complete and Labeled	Not Present				Observational	"Survey, Focus Groups"	Partial and Not Labeled	Partial and Not Labeled
2015	CSE	Breaking the communication barrier: guidelines to aid communication within pair programming	https://doi.org/10.1080/08993408.2015.1033125	Quantitative	Pedagogical Technique	Authors-Here	New	28	Complete and Not Labeled	Complete and Labeled	Complete and Labeled	Partial and Labeled	Partial and Labeled	Partial and Labeled	Complete and Labeled	Complete and Labeled				Interventional	Survey	Complete and Labeled	Complete and Labeled
2015	CSE	Building professionalism and employability skills: embedding employer engagement within first-year computing modules	https://doi.org/10.1080/08993408.2015.1085626	Quantitative	Curriculum	Authors-Here	New	346	Partial and Not Labeled	Complete and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Labeled	Partial and Labeled	Not Present				Interventional	"Survey, Assessment, Other"	Complete and Not Labeled	Partial and Not Labeled
2015	CSE	Designing for deeper learning in a blended computer science course for middle school students	https://doi.org/10.1080/08993408.2015.1033142	Quantitative	Curriculum	Authors-Here	New	54	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Labeled	Partial and Labeled	Complete and Labeled	Complete and Labeled				Interventional	"Survey, Interviews, Assessment Data"	Partial and Not Labeled	Not Present
2015	CSE	Empirical validation and application of the computing attitudes survey	https://doi.org/10.1080/08993408.2015.1014142	Quantitative	Other	Authors-Here	Historical	794	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Partial and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Observational	Survey	Partial and Not Labeled	Not Present
2015	CSE	Illustrating performance indicators and course characteristics to support students self-regulated learning in CS1	https://doi.org/10.1080/08993408.2015.1033129	Quantitative	Pedagogical Technique	Authors-Here	None	512	Partial and Not Labeled	Complete and Labeled	Not Present	Complete and Labeled	Complete and Not Labeled	Complete and Not Labeled	Complete and Labeled	Not Present				Interventional	"Assessment Data, Survey, Interviews"	Complete and Not Labeled	Not Present
2015	CSE	Motivational and metacognitive feedback in SQL-Tutor*	https://doi.org/10.1080/08993408.2015.1033143	Quantitative	Pedagogical Technique	Authors-Here	New	36	Complete and Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Not Labeled				Interventional	Assessment Data		
2015	CSE	On study habits on an introductory course on programming	https://doi.org/10.1080/08993408.2015.1073829	Quantitative	Other	Authors-Here	None	183	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Partial and Labeled	Complete and Labeled	Not Present				Observational	Assessment Data		
2015	CSE	Middle school girls envisioned future in computing	https://doi.org/10.1080/08993408.2015.1033128	Survey	Community	Community	New	71	Complete and Labeled	Complete and Labeled	Partial and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled				Observational	Survey	Partial and Labeled	Not Present
2015	CSE	The effects of integrating service learning into computer science: an inter-institutional longitudinal study	https://doi.org/10.1080/08993408.2015.1086536	Survey	Curriculum	Authors-Elsewhere	Historical	890	Complete and Labeled	Complete and Not Labeled	Complete and Labeled	Partial and Labeled	Partial and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Observational	Survey	Complete and Labeled	Partial and Labeled
2014	ICER	A systematic review of approaches for teaching introductory programming and their influence on success	https://doi.org/10.1145/2632320.2632349	Literature Review																			
2014	ICER	Theoretical underpinnings of computing education research: what is the evidence?	https://doi.org/10.1145/2632320.2632358	Literature Review																			
2014	ICER	"Computer programs, dialogicality, and intentionality"	https://doi.org/10.1145/2632320.2632351	Not Applicable																			
2014	ICER	Diversifying High School Students' Views About Computing with Electronic Textiles	https://doi.org/10.1145/2632320.2632352	Qualitative	Curriculum	Authors Here	None	30	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Labeled	Partial and Labeled	Complete and Labeled	Partial and Not Labeled				Interventional	Interviews		
2014	ICER	Exploring variation in students' correct traces of linear recursion	https://doi.org/10.1145/2632320.2632355	Qualitative	Pedagogical Technique	Authors Here	None	30	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Partial and Labeled	Complete and Labeled	Not Present				Interventional	Interviews		
2014	ICER	Graduating Students' Designs : Through a Phenomenographic Lens	https://doi.org/10.1145/2632320.2632353	Qualitative	Assignment	Authors Here	Comparison	75	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled				Interventional	Assessment Data		
2014	ICER	How CS Undergraduates Make Course Choices	https://doi.org/10.1145/2632320.2632345	Qualitative	Community	Authors Here	None	75	Partial and Not labeled	Complete and Not Labeled	Partial and Labeled	Partial and Labeled	Partial and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Observational	Interviews		
2014	ICER	New enactments of mentoring and activism: U.S. women of color in computing education and careers	https://doi.org/10.1145/2632320.2632357	Qualitative	Community	Authors Elsewhere	None	75	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and labeled	Complete and Labeled	Partial and labeled	Complete and Labeled	Partial and labeled				Observational	"Interviews, Other"		
2014	ICER	A structured approach to teaching recursion using cargo-bot	https://doi.org/10.1145/2632320.2632356	Quantitative	Assignment	Other Modified	Comparison	204	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Not Present				Interventional	Assessment Data		
2014	ICER	Eye tracking in computing education	https://doi.org/10.1145/2632320.2632344	Quantitative	Other	Authors Here	None	2	Not Present	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled				Observational	Automated		
2014	ICER	In-flow peer-review of tests in test-first programming	https://doi.org/10.1145/2632320.2632347	Quantitative	Assignment	Authors Elsewhere	Comparison	96	Not Present	Complete and Labeled	Partial and Not Labeled	Partial and Labeled	Complete and Not Labeled	Partial and Labeled	Complete and Labeled	Not Present				Interventional	Assessment Data		
2014	ICER	Investigating novice programming mistakes: educator beliefs vs. student data	https://doi.org/10.1145/2632320.2632343	Quantitative	Pedagogical Technique	"Authors Here, Authors Elsewhere"	None	76	Complete and Labeled	Complete and Labeled	Partial and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Observational	"Survey, Automated"	Complete and Labeled	Partial and Labeled
2014	ICER	Predicting student success using fine grain clicker data	https://doi.org/10.1145/2632320.2632354	Quantitative	Tool	Authors Here	None	70	Not Present	Complete and Labeled	Not Present	Partial and Not Labeled	Not Present	Partial and Not Labeled	Complete and Labeled	Not Present				Interventional	Assessment Data		
2014	ICER	The recurring rainfall problem	https://doi.org/10.1145/2632320.2632346	Quantitative	Assignment	Other Modified	Comparison	218	Partial and Not Labeled	Partial and Not Labeled	Complete and Not Labeled	Partial and Labeled	Partial and Labeled	Complete and Labeled	Complete and Not Labeled	Not Present				Observational	Assessment		
2014	ICER	Academic Integrity Perceptions Regarding Computing Assessments and Essays	https://doi.org/10.1145/2632320.2632342	Survey	Community	Authors Here	None	1000	Partial and Not Labeled	Complete and Labeled	Partial and Labeled	Partial and Labeled	Partial and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Observational	"Survey, Focus Group"	Complete and Labeled	Partial and Labeled
2014	ICER	Measuring cognitive load in introductory CS: adaptation of an instrument	https://doi.org/10.1145/2632320.2632348	Survey	Pedagogical Technique	Authors Here	None	300	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Not Labeled	Complete and Labeled	Complete and Labeled				Observational	Survey	Complete and Not Labeled	Complete and Not Labeled
2014	ICER	Measuring enrichment: the assembly and validation of an instrument to assess student self-beliefs in CS1	https://doi.org/10.1145/2632320.2632350	Survey	Other	Authors Elsewhere	None	300	Complete and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled				Observational	Survey	Complete and Labeled	Complete and Not Labeled
2015	ICER	Scaling up Women in Computing Initiatives: What Can We Learn from a Public Policy Perspective?	https://doi.org/10.1145/2787622.2787725	Exploratory																			
2015	ICER	ACM Curriculum Reports: A Pedagogic Perspective	https://doi.org/10.1145/2787622.2787714	Qualitative	Community	Community	None	16	Complete and Not Labeled	Not Present	Partial and Labeled	Complete and Labeled	Complete and Labeled	Not Present	Complete and Labeled	Not Present				Observational	Interviews		
2015	ICER	Analysis of Interactive Features Designed to Enhance Learning in an Ebook	https://doi.org/10.1145/2787622.2787731	Qualitative	Pedagogical Technique	Other Modified	Comparison	18	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Labeled	Complete and Labeled	Not Present				Observational	"Observations, Automated"		
2015	ICER	Boys' Needlework: Understanding Gendered and Indigenous Perspectives on Computing and Crafting with Electronic Textiles	https://doi.org/10.1145/2787622.2787724	Qualitative	Pedagogical Technique	Authors Here	None	10	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Interventional	"Interviews, Observations, Other"		
2015	ICER	"Fourth Grade Students Reading Block-Based Programs: Predictions, Visual Cues, and Affordances"	https://doi.org/10.1145/2787622.2787729	Qualitative	Pedagogical Technique	Other Modified	None	26	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Labeled	Complete and Labeled	Not Present				Interventional	Interviews		
2015	ICER	How Equity and Inequity Can Emerge in Pair Programming	https://doi.org/10.1145/2787622.2787716	Qualitative	Pedagogical Technique	Authors Here	Comparison	45	Partial and Not Labeled	Partial and Labeled	Complete and Not Labeled	Not Present	Complete and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Observational	Observations		
2015	ICER	School/Work: Development of Computing Students' Professional Identity at University	https://doi.org/10.1145/2787622.2787732	Qualitative	Community	Authors Here	None	2	Complete and Labeled	Complete and Labeled	Complete and Not Labeled	Partial and Not Labeled	Complete and Labeled	Partial and Labeled	Complete and Labeled	Complete and Labeled				Observational	Interviews		
2015	ICER	Using Distributed Cognition Theory to Analyze Collaborative Computer Science Learning	https://doi.org/10.1145/2787622.2787715	Qualitative	Curriculum	Authors Here	None	12	Complete and Not Labeled	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Partial and Labeled	Complete and Labeled	Partial and Not Labeled				Observational	Observations		
2015	ICER	A Multi-Institutional Study of Learning via Student Involvement in Humanitarian Free and Open Source Software Projects	https://doi.org/10.1145/2787622.2787726	Quantitative	Pedagogical Technique	Other Not Modified	Comparison	94	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Not Present				Interventional	Survey	Complete and Not Labeled	Complete and Not Labeled
2015	ICER	"Aggregate Compilation Behavior: Findings and Implications from 27,698 Users"	https://doi.org/10.1145/2787622.2787718	Quantitative	Other (Metric)	Other Not Modified	Comparison	27698	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Partial and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled				Observational	Automated		
2015	ICER	An Empirical Study of In-Class Laboratories on Student Learning of Linear Data Structures	https://doi.org/10.1145/2787622.2787713	Quantitative	Pedagogical Technique	Other Modified	Comparison	109	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled				Interventional	Assessment Data		
2015	ICER	Comparing Textual and Block Interfaces in a Novice Programming Environment	https://doi.org/10.1145/2787622.2787712	Quantitative	Tool	Authors Here	Comparison	31	Complete and Labeled	Complete and Labeled	Complete and Not Labeled	Partial and Not Labeled	Complete and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled				Interventional	"Survey, Automated"	Partial and Not Labeled	Partial and Labeled
2015	ICER	Comparing the Effectiveness of Online Learning Approaches on CS1 Learning Outcomes	https://doi.org/10.1145/2787622.2787709	Quantitative	Pedagogical Technique	Other Not Modified	Comparison	60	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Not Labeled	Complete and Labeled	Complete and Labeled				Interventional	Other		
2015	ICER	Exploring Changes in Computer Science Students' Implicit Theories of Intelligence Across the Semester	https://doi.org/10.1145/2787622.2787722	Quantitative	Community	Other Not Modified	Comparison	621	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Labeled	Complete and Labeled	Partial and Not Labeled				Observational	Survey	Partial and Not Labeled	Not Present
2015	ICER	Exploring Machine Learning Methods to Automatically Identify Students in Need of Assistance	https://doi.org/10.1145/2787622.2787717	Quantitative	Other (Metric)	Other Not Modified	Comparison	296	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled				Observational	Assessment Data		
2015	ICER	Grounding Computational Thinking Skill Acquisition Through Contextualized Instruction	https://doi.org/10.1145/2787622.2787720	Quantitative	Curriculum	Other Not Modified	None	30	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Observational	Other		
2015	ICER	How Do Students Use Program Visualizations within an Interactive Ebook?	https://doi.org/10.1145/2787622.2787719	Quantitative	Pedagogical Technique	Authors Here	Comparison	1569	Complete and Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled				Observational	Automated		
2015	ICER	Learning in Distributed Low-Stakes Teams	https://doi.org/10.1145/2787622.2787727	Quantitative	Pedagogical Technique	Authors Here	Comparison	70	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled				Interventional	"Assessment Data, Observations"		
2015	ICER	Spatial Skills Training in Introductory Computing	https://doi.org/10.1145/2787622.2787728	Quantitative	Pedagogical Technique	Other Modified	Comparison	75	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled				Interventional	Survey	Partial and Labeled	Partial and Labeled
2015	ICER	"Subgoals, Context, and Worked Examples in Learning Computing Problem Solving"	https://doi.org/10.1145/2787622.2787733	Quantitative	Pedagogical Technique	Authors Here	Comparison	75	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Labeled				Interventional	"Survey, Assessment Data"	Partial and Not Labeled	Partial and Not Labeled
2015	ICER	The Effects of Procrastination Interventions on Programming Project Success	https://doi.org/10.1145/2787622.2787730	Quantitative	Pedagogical Technique	Authors Here	None	330	Not Present	Complete and Not Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Not Labeled	Complete and Labeled	Not Present				Interventional	"Survey, Assessment Data"	Partial and Labeled	Partial and Labeled
2015	ICER	The Normalized Programming State Model: Predicting Student Performance in Computing Courses Based on Programming Behavior	https://doi.org/10.1145/2787622.2787710	Quantitative	Community	Authors Here	Comparison	95	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Labeled	Not Present				Interventional	Automated		
2015	ICER	Using Commutative Assessments to Compare Conceptual Understanding in Blocks-based and Text-based Programs	https://doi.org/10.1145/2787622.2787721	Quantitative	Pedagogical Technique	Authors Here	Comparison	90	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled				Interventional	Assessment Data		
2015	ICER	What Are We Teaching?: Automated Evaluation of CS Curricula Content Using Topic Modeling	https://doi.org/10.1145/2787622.2787723	Quantitative	Tool	Authors Here	None	3	Not Present	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled				Observational	Other		
2015	ICER	Does Outreach Impact Choices of Major for Underrepresented Undergraduate Students?	https://doi.org/10.1145/2787622.2787711	Survey	Pedagogical Technique	Other Not Modified	Comparison	770	Complete and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled				Observational	Survey	Partial and Not Labeled	Partial and Labeled
2014	ITiCSE	Failure rates in introductory programming revisited	https://doi.org/10.1145/2591708.2591749	Literature Review																			
2014	ITiCSE	QR code programming tasks with automated assessment	https://doi.org/10.1145/2591708.2591761	Missing																			
2014	ITiCSE	Weaving computing into all middle school disciplines	https://doi.org/10.1145/2591708.2591754	Missing																			
2014	ITiCSE	A historical examination of the social factors affecting female participation in computing	https://doi.org/10.1145/2591708.2591731	Not Applicable																			
2014	ITiCSE	Leveraging open source principles for flexible concept inventory development	https://doi.org/10.1145/2591708.2591722	Not Applicable																			
2014	ITiCSE	Problem-solving using the extremality principle	https://doi.org/10.1145/2591708.2591718	Not Applicable																			
2014	ITiCSE	The state of play: a notional machine for learning programming	https://doi.org/10.1145/2591708.2591721	Not Applicable																			
2014	ITiCSE	Towards identification and classification of core and threshold concepts in methodology education in computing	https://doi.org/10.1145/2591708.2591758	Not Applicable																			
2014	ITiCSE	A method to prove query lower bounds	https://doi.org/10.1145/2591708.2591736	Qualitative	Pedagogical Technique	Authors Here	Comparison	5	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Not Labeled	Complete and Labeled	Not Present				Interventional	Automated		
2014	ITiCSE	A methodological approach to key competencies in informatics	https://doi.org/10.1145/2591708.2591742	Qualitative	Curriculum	Authors Here	None	4	Complete and Not Labeled	Not Present	Not Present	Partial and Labeled	Complete and Not Labeled	Partial and Labeled	Complete and Labeled	Not Present				Observational	Other		
2014	ITiCSE	A qualitative think-aloud study of novice programmers' code writing strategies	https://doi.org/10.1145/2591708.2591762	Qualitative	Other	Authors Here	None	6	Complete and Not Labeled	Not Present	Partial and Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Observational	Focus Groups		
2014	ITiCSE	Apps for social justice: motivating computer science learning with design and real-world problem solving	https://doi.org/10.1145/2591708.2591751	Qualitative	Curriculum	Authors Here	None	2	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Interventional	Automated		
2014	ITiCSE	Augmenting PBL with large public presentations: a case study in interactive graphics pedagogy	https://doi.org/10.1145/2591708.2591727	Qualitative	Pedagogical Technique	Authors Here	None	45	Partial and Not Labeled	Partial and Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Interventional	"Survey, Assessment Data"	Partial and Labeled	Complete and Not Labeled
2014	ITiCSE	Cultural appropriation of computational thinking acquisition research: seeding fields of diversity	https://doi.org/10.1145/2591708.2591729	Qualitative	Community	Other Modified	Comparison	163	Not Present	Complete and Labeled	Not Present	Partial and Not Labeled	Partial and Not Labeled	Not Present	Partial and Not Labeled	Not Present				Interventional	Observations		
2014	ITiCSE	Empowering faculty to embed security topics into computer science courses	https://doi.org/10.1145/2591708.2591741	Qualitative	Curriculum	Authors Here	None	150	Not Present	Complete and Labeled	Complete and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Interventional	Survey	Partial and Not Labeled	Not Present
2014	ITiCSE	Identifying computer science self-regulated learning strategies	https://doi.org/10.1145/2591708.2591715	Qualitative	Pedagogical Technique	Other Not Modified	None	150	Complete and Not Labeled	Complete and Labeled	Complete and Not Labeled	Partial and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Observational	Other		
2014	ITiCSE	"Programming: reading, writing and reversing"	https://doi.org/10.1145/2591708.2591712	Qualitative	Assignment	Authors Here	None	10	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Labeled	Partial and Not Labeled	Partial and Labeled	Complete and Not Labeled	Not Present				Interventional	Observations		
2014	ITiCSE	Understanding students' preferences of software engineering projects	https://doi.org/10.1145/2591708.2591753	Qualitative	Community	Community	Comparison	26	Not Present	Complete and Labeled	Not Present	Complete and Labeled	Not Present	Complete and Labeled	Complete and Labeled	Not Present				Observational	Assessment Data		
2014	ITiCSE	A teaching model for development of sensor-driven mobile applications	https://doi.org/10.1145/2591708.2591719	Quantitative	Pedagogical Technique	Authors Here	None	13	Not Present	Complete and Labeled	Not Present	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Interventional	"Survey, Assessment Data"	Partial and Not Labeled	Partial and Not Labeled
2014	ITiCSE	Advanced data analytics education for students and companies	https://doi.org/10.1145/2591708.2591746	Quantitative	Curriculum	Authors Here	None	1	Partial and Not Labeled	Partial and Not Labeled	Not Present	Not Present	Not Present	Not Present	Partial and Not Labeled	Not Present				Interventional	Other		
2014	ITiCSE	Assessing computational learning in K-12	https://doi.org/10.1145/2591708.2591713	Quantitative	Curriculum	Authors Here	Comparison	54	Not Present	Complete and Labeled	Partial and Labeled	Complete and Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Labeled	Not Present				Interventional	"Assessment Data, Survey"	Partial and Labeled	Partial and Labeled
2014	ITiCSE	Assessment process for a simulation-based training environment in global software development	https://doi.org/10.1145/2591708.2591747	Quantitative	Tool	Authors Elsewhere	Comparison	34	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Labeled	Partial and Labeled	Not Present				Interventional	"Automated, Survey"	Not Present	Not Present
2014	ITiCSE	"CaptainTeach: multi-stage, in-flow peer review for programming assignments"	https://doi.org/10.1145/2591708.2591738	Quantitative	Tool	Authors Here	None	52	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Not Labeled	Complete and Labeled	Not Present				Observational	"Survey, Assessment Data"	Partial and Not Labeled	Not Present
2014	ITiCSE	Comparing outcomes in inverted and traditional CS1	https://doi.org/10.1145/2591708.2591752	Quantitative	Pedagogical Technique	Other Modified	None	1301	Complete and Not Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Not Labeled	Complete and Labeled	Complete and Labeled				Interventional	Assessment Data		
2014	ITiCSE	Course development through student-faculty collaboration: a case study	https://doi.org/10.1145/2591708.2591723	Quantitative	Curriculum	Authors Here	Comparison	351	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Observational	Other		
2014	ITiCSE	Do student programmers all tend to write the same software tests?	https://doi.org/10.1145/2591708.2591757	Quantitative	Community	Community	Comparison	2001	Complete and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Observational	Assessment Data		
2014	ITiCSE	Early validation of computational thinking pattern analysis	https://doi.org/10.1145/2591708.2591724	Quantitative	Assignment	Authors Here	Comparison	39	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Observational	Assessment Data		
2014	ITiCSE	Effect of a 2-week scratch intervention in CS1 on learners with varying prior knowledge	https://doi.org/10.1145/2591708.2591733	Quantitative	Pedagogical Technique	Authors Here	None	450	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Labeled	Complete and Labeled	Not Present				Observational	"Assessment Data, Automated, Survey"	Partial and Not Labeled	Partial and Labeled
2014	ITiCSE	Engaging high school students using chatbots	https://doi.org/10.1145/2591708.2591728	Quantitative	Tool	Authors Here	Comparison	27000	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Not Labeled	Complete and Labeled	Not Present				Observational	Automated		
2014	ITiCSE	Enhancing syntax error messages appears ineffectual	https://doi.org/10.1145/2591708.2591748	Quantitative	Tool	Authors Here	Comparison	83	Complete and Not Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Labeled	Complete and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Observational	Assessment Data		
2014	ITiCSE	Game programming for improving learning experience	https://doi.org/10.1145/2591708.2591737	Quantitative	Pedagogical Technique	Authors Here	Comparison	73	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Partial and Labeled	Not Present	Complete and Labeled	Complete and Labeled	Not Present				Interventional	Observations		
2014	ITiCSE	Guess my object: an 'objects first' game on objects' behavior and implementation with bluej	https://doi.org/10.1145/2591708.2591725	Quantitative	Pedagogical Technique	Authors Here	None	12	Partial and Not Labeled	Complete and Labeled	Complete and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Not Present	Partial and Not Labeled	Not Present				Interventional	Survey	Partial and Not Labeled	Not Present
2014	ITiCSE	Intercultural computer science education	https://doi.org/10.1145/2591708.2591744	Quantitative	Pedagogical Technique	Authors Here	Comparison	96	Complete and Not Labeled	Not Present	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Not Labeled	Complete and Labeled	Not Present				Interventional	Automated		
2014	ITiCSE	Making group processes explicit to student: a case of justice	https://doi.org/10.1145/2591708.2591717	Quantitative	Pedagogical Technique	Authors Here	None	21	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Observational	Survey	Partial and Not Labeled	Partial and Not Labeled
2014	ITiCSE	Mobile application development classes for the mobile era	https://doi.org/10.1145/2591708.2591710	Quantitative	Curriculum	Other Modified	None	2	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Observational	Assessment Data		
2014	ITiCSE	Motivational active learning: engaging university students in computer science education	https://doi.org/10.1145/2591708.2591750	Quantitative	Pedagogical Technique	Authors Here	None	30	Complete and Not Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Not Present	Complete and Labeled	Not Present				Interventional	"Survey, Observation"	Partial and Not Labeled	Partial and Not Labeled
2014	ITiCSE	Peer instruction: a link to the exam	https://doi.org/10.1145/2591708.2591711	Quantitative	Pedagogical Technique	Other Modified	Comparison	131	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Not Present				Interventional	Assessment Data		
2014	ITiCSE	Responses to adaptive feedback for software testing	https://doi.org/10.1145/2591708.2591756	Quantitative	Pedagogical Technique	Authors Here	Comparison	3115	Complete and Not Labeled	Complete and Labeled	Not Present	Partial and Not Labeled	Partial and Not Labeled	Complete and Not Labeled	Complete and Labeled	Not Present				Interventional	Assessment Data		
2014	ITiCSE	Selective hiding for improved algorithmic visualization	https://doi.org/10.1145/2591708.2591734	Quantitative	Pedagogical Technique	Authors Here	Comparison	151	Complete and Labeled	Complete and Labeled	Partial and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled				Interventional	Assessment Data		
2014	ITiCSE	Serious toys: three years of teaching computer science concepts in K-12 classrooms	https://doi.org/10.1145/2591708.2591732	Quantitative	Curriculum	Authors Elsewhere	Comparison	142	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Labeled	Complete and Not Labeled	Complete and Labeled	Not Present				Interventional	"Survey, Assessment Data"	Partial and Not Labeled	Partial and Not Labeled
2014	ITiCSE	SPOC-supported introduction to programming	https://doi.org/10.1145/2591708.2591759	Quantitative	Pedagogical Technique	Authors Here	None	327	Not Present	Not Present	Complete and Labeled	Partial and Not Labeled	Partial and Labeled	Not Present	Complete and Labeled	Not Present				Observational	"Assessment Data, Survey"	Partial and Not Labeled	Partial and Not Labeled
2014	ITiCSE	"Students' performance on programming-related tasks in an informatics contest in Finland, Sweden and Lithuania"	https://doi.org/10.1145/2591708.2591760	Quantitative	Community	Community	Comparison	32130	Complete and Not Labeled	Not Present	Complete and Not Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Not Labeled	Complete and Labeled	Not Present				Observational	Automated		
2014	ITiCSE	Study on difficulties and misconceptions with modern type systems	https://doi.org/10.1145/2591708.2591726	Quantitative	Other	Other Not Modified	None	150	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Observational	Survey	Partial and Not Labeled	Not Present
2014	ITiCSE	System for automatic generation of algorithm visualizations based on pseudocode interpretation	https://doi.org/10.1145/2591708.2591743	Quantitative	Tool	Authors Here	None	23	Not Present	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Not Labeled	Not Present				Interventional	"Survey, Assessment"	Partial and Not Labeled	Partial and Not Labeled
2014	ITiCSE	Things coming together: learning experiences in a software studio	https://doi.org/10.1145/2591708.2591720	Quantitative	Pedagogical Technique	Other Not Modified	Comparison	20	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Labeled	Partial and Not Labeled				Interventional	Observations		
2014	ITiCSE	Think-pair-share in a large CS1 class: does learning really happen?	https://doi.org/10.1145/2591708.2591739	Quantitative	Pedagogical Technique	Other Not Modified	Comparison	447	Complete and Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Not Labeled	Complete and Labeled	Not Present				Interventional	"Observations, Automated, Interview, Survey"	Partial and Labeled	Complete and Labeled
2014	ITiCSE	MLSvisual: a visualization tool for teaching access control using multi-level security	https://doi.org/10.1145/2591708.2591730	Survey	Tool	Authors Here	None	22	Not Present	Partial and Not Labeled	Complete and Not Labeled	Complete and Labeled	Partial and Labeled	Partial and Labeled	Complete and Not Labeled	Not Present				Interventional	Survey	Partial and Labeled	Complete and Labeled
2014	ITiCSE	Student perceptions of the acceptability of various code-writing practices	https://doi.org/10.1145/2591708.2591755	Survey	Community	Community	None	486	Complete and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Observational	Survey	Complete and Labeled	Complete and Labeled
2014	ITiCSE	Teaching and learning with MOOCs: computing academics' perspectives and engagement	https://doi.org/10.1145/2591708.2591740	Survey	Community	Community	None	137	Partial and Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Labeled	Partial and Not Labeled	Partial and Labeled	Partial and Labeled	Partial and Not Labeled				Observational	Survey	Partial and Labeled	Partial and Not Labeled
2014	ITiCSE	The magic of algorithm design and analysis: teaching algorithmic skills using magic card tricks	https://doi.org/10.1145/2591708.2591745	Survey	Pedagogical Technique	Authors Here	None	23	Not Present	Partial and Not Labeled	Partial and Labeled	Partial and Labeled	Partial and Labeled	Partial and Labeled	Partial and Labeled	Not Present				Observational	Survey	Partial and Labeled	Complete and Labeled
2014	ITiCSE	Understanding differences among coding club students	https://doi.org/10.1145/2591708.2591716	Survey	Community	Authors Here	None	51	Complete and Not Labeled	Complete and Not Labeled	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Not Present				Observational	Survey	Partial and Not Labeled	Complete and Labeled
2015	ITiCSE	Questions on Spoken Language and Terminology for Teaching Computer Science	https://doi.org/10.1145/2729094.2742600	Descriptive/Persuasive	Other	Authors Here	None	0		Complete and Labeled							Partial and Not Labeled	Complete and Labeled	Complete and Labeled				
2015	ITiCSE	Measures of Student Engagement in Computer Science	https://doi.org/10.1145/2729094.2742586	Literature Review																			
2015	ITiCSE	A Teaching Assistant for Algorithm Construction	https://doi.org/10.1145/2729094.2742588	Missing																			
2015	ITiCSE	Applied Computer History: Experience Teaching Systems Topics through Retrogames	https://doi.org/10.1145/2729094.2742583	Missing																			
2015	ITiCSE	How Challenging are Bebras Tasks?: An IRT Analysis Based on the Performance of Italian Students	https://doi.org/10.1145/2729094.2742603	Missing																			
2015	ITiCSE	Planting Bugs: A System for Testing Students' Unit Tests	https://doi.org/10.1145/2729094.2742631	Missing																			
2015	ITiCSE	The JaeOS Project and the µARM Emulator	https://doi.org/10.1145/2729094.2742596	Missing																			
2015	ITiCSE	Using Unity to Teach Game Development: When You've Never Written a Game	https://doi.org/10.1145/2729094.2742591	Missing																			
2015	ITiCSE	"A Game Engine in Pure Python for CS1: Design, Experience, and Limits"	https://doi.org/10.1145/2729094.2742590	Not Applicable																			
2015	ITiCSE	An Experimental Project Course to Prepare Students for Agile Web Application Development	https://doi.org/10.1145/2729094.2742636	Not Applicable																			
2015	ITiCSE	Changing Culture: Educating the Next Computer Scientists	https://doi.org/10.1145/2729094.2742610	Not Applicable																			
2015	ITiCSE	Initiatives to Increase Engagement in First-Year ICT	https://doi.org/10.1145/2729094.2742629	Qualitative	Community	Community	None	30	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Observational	Interviews		
2015	ITiCSE	Question-Posing strategies used by students for exploring Data Structures	https://doi.org/10.1145/2729094.2742635	Qualitative	Pedagogical Technique	Authors Here	Comparison	128	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Interventional	Assessment Data		
2015	ITiCSE	Teacher Perspectives on Web Design Instruction	https://doi.org/10.1145/2729094.2742606	Qualitative	Community	Authors Here	None	13	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Observational	Interviews		
2015	ITiCSE	A Comparison of Preschool and Elementary School Children Learning Computer Science Concepts through a Multilanguage Robot Programming Platform	https://doi.org/10.1145/2729094.2742599	Quantitative	Pedagogical Technique	Authors Here	Comparison	190	Not Present	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Not Present	Complete and Labeled	Not Present				Interventional	"Survey, Observation"	Partial and Not Labeled	Partial and Not Labeled
2015	ITiCSE	A New Approach To Teaching Red Black Tree	https://doi.org/10.1145/2729094.2742624	Quantitative	Pedagogical Technique	Authors Here	Comparison	12	Complete and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Observational	Assessment Data		
2015	ITiCSE	A Quantitative Study of the Relative Difficulty for Novices of Writing Seven Different Types of SQL Queries	https://doi.org/10.1145/2729094.2742620	Quantitative	Community	Authors Elsewhere	Comparison	986	Not Present	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Observational	Assessment Data		
2015	ITiCSE	A Teaching System to Learn Programming: the Programmer's Learning Machine	https://doi.org/10.1145/2729094.2742626	Quantitative	Tool	Authors Here	Comparison	53	Partial and Not Labeled	Not Present	Partial and Not Labeled	Partial and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Not Present				Observational	Survey	Partial and Not Labeled	Not Present
2015	ITiCSE	A TUI-based Programming Tool for Children	https://doi.org/10.1145/2729094.2742630	Quantitative	Tool	Authors Elsewhere	None	15	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Interventional	Interviews		
2015	ITiCSE	An Incremental Hint System For Automated Programming Assignments	https://doi.org/10.1145/2729094.2742607	Quantitative	Tool	Authors Here	Comparison	187	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Labeled	Partial and Labeled	Not Present				Interventional	Automated		
2015	ITiCSE	Classroom Versus Screencast for Native Language Learners: Effect of Medium of Instruction on Knowledge of Programming	https://doi.org/10.1145/2729094.2742618	Quantitative	Pedagogical Technique	Authors Here	Comparison	210	Complete and Labeled	Partial and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled				Interventional	Assessment Data		
2015	ITiCSE	Combining Challenge-Based Learning and Scrum Framework for Mobile Application Development	https://doi.org/10.1145/2729094.2742602	Quantitative	Pedagogical Technique	Other Modified	None	94	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Interventional	Survey	Partial and Labeled	Not Present
2015	ITiCSE	Design and Preliminary Results From a Computational Thinking Course	https://doi.org/10.1145/2729094.2742593	Quantitative	Curriculum	Authors Here	Comparison	20	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Not Labeled	Not Present	Complete and Labeled	Not Present				Interventional	"Survey, Observation"	Partial and Not Labeled	Partial and Not Labeled
2015	ITiCSE	Enhancements to Support Functions of Distributed Pair Programming Based on Action Analysis	https://doi.org/10.1145/2729094.2742616	Quantitative	Pedagogical Technique	Other Not Modified	Comparison	28	Complete and Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Not Present				Interventional	"Automated, Survey"	Partial and Labeled	Not Present
2015	ITiCSE	Enhancing Robot Programming with Visual Feedback and Augmented Reality	https://doi.org/10.1145/2729094.2742585	Quantitative	Pedagogical Technique	Authors Elsewhere	Comparison	140	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Labeled	Partial and Labeled	Complete and Labeled	Not Present				Interventional	"Automated, Observations"		
2015	ITiCSE	Evaluation of Source Code with Item Response Theory	https://doi.org/10.1145/2729094.2742619	Quantitative	Other	Other Modified	None	321	Complete and Not Labeled	Complete and Labeled	Not Present	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Observational	Assessment Data		
2015	ITiCSE	Examining Classroom Interventions to Reduce Procrastination	https://doi.org/10.1145/2729094.2742632	Quantitative	Community	Community	Comparison	353	Complete and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled				Interventional	Assessment Data		
2015	ITiCSE	Facilitating Programming Success in Data Science Courses through Gamified Scaffolding and Learn2Mine	https://doi.org/10.1145/2729094.2742597	Quantitative	Tool	Authors Elsewhere	Comparison	59	Partial and Not Labeled	Partial and Labeled	Complete and Labeled	Partial and Labeled	Partial and Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Interventional	"Assessment Data, Survey"	Partial and Not Labeled	Partial and Not Labeled
2015	ITiCSE	Gender Gap in Academia: Perceptions of Female Computer Science Academics	https://doi.org/10.1145/2729094.2742595	Quantitative	Community	Community	None	12	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Labeled	Partial and Labeled	Partial and Labeled	Complete and Labeled	Not Present				Interventional	Interivews		
2015	ITiCSE	Introducing Formal Methods via Program Derivation	https://doi.org/10.1145/2729094.2742628	Quantitative	Tool	Authors Elsewhere	None	14	Complete and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Observational	Course Evaluations		
2015	ITiCSE	Predicting Success in University First Year Computing Science Courses: The Role of Student Participation in Reflective Learning Activities and in I-clicker Activities	https://doi.org/10.1145/2729094.2742623	Quantitative	Pedagogical Technique	Authors Elsewhere	Comparison	343	Partial and Not Labeled	Not Present	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled				Interventional	Assessment Data		
2015	ITiCSE	Reflections on Teaching Refactoring: A Tale of Two Projects	https://doi.org/10.1145/2729094.2742617	Quantitative	Pedagogical Technique	Authors Here	Comparison	23	Complete and Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled				Interventional	"Survey, Assessment Data"	Partial and Labeled	Partial and Labeled
2015	ITiCSE	"Semi-Automatic Assessment of Unrestrained Java Code: A Library, a DSL, and a Workbench to Assess Exams and Exercises"	https://doi.org/10.1145/2729094.2742615	Quantitative	Tool	Authors Here	Comparison	1000	Not Present	Complete and Labeled	Not Present	Not Present	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Not Present				Interventional	"Assessment Data, Other"		
2015	ITiCSE	Solving Code-tracing Problems and its Effect on Code-writing Skills Pertaining to Program Semantics	https://doi.org/10.1145/2729094.2742587	Quantitative	Pedagogical Technique	Authors Elsewhere	Comparison	728	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Interventional	Survey	Complete and Labeled	Complete and Labeled
2015	ITiCSE	Supporting Diverse Novice Programming Cohorts through Flexible and Incremental Visual Constructivist Pathways	https://doi.org/10.1145/2729094.2742609	Quantitative	Tool	Authors Here	Comparison	31	Complete and Not Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Observational	Survey	Partial and Labeled	Complete and Labeled
2015	ITiCSE	Tangible Media Approaches to Introductory Computer Science	https://doi.org/10.1145/2729094.2742612	Quantitative	Curriculum	Authors Here	Comparison	23	Partial and Not Labeled	Complete and Labeled	Not Present	Not Present	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Interventional	"Assessment Data, Other"		
2015	ITiCSE	Task-Adapted Concept Map Scaffolding to Support Quizzes in an Online Environment	https://doi.org/10.1145/2729094.2742634	Quantitative	Pedagogical Technique	Other Modified	Comparison	59	Complete and Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Labeled	Complete and Labeled	Not Present				Interventional	Survey	Complete and Labeled	Complete and Labeled
2015	ITiCSE	Teaching Git on the Side: Version Control System as a Course Platform	https://doi.org/10.1145/2729094.2742608	Quantitative	Pedagogical Technique	Authors Here	None	141	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Partial and Labeled	Partial and Labeled	Complete and Labeled	Complete and Not Labeled				Observational	"Survey, Automated"	Partial and Labeled	Partial and Labeled
2015	ITiCSE	Teaching Pervasive Computing to CS Freshmen: A Multidisciplinary Approach	https://doi.org/10.1145/2729094.2742584	Quantitative	Curriculum	Authors Here	None	170	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Not Present	Not Present	Not Present	Partial and Not Labeled	Not Present				Interventional	Survey	Not Present	Not Present
2015	ITiCSE	Teaching Software Engineering with LEGO Serious Play	https://doi.org/10.1145/2729094.2742604	Quantitative	Pedagogical Technique	Authors Here	Comparison	20	Partial and Not Labeled	Partial and Labeled	Partial and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled				Interventional	Assesment Data		
2015	ITiCSE	"The Exploring Computer Science Course, Attendance and Math Achievement"	https://doi.org/10.1145/2729094.2742598	Quantitative	Curriculum	Authors Here	Comparison	539	Not Present	Complete and Labeled	Complete and Labeled	Partial and Labeled	Partial and Labeled	Complete and Labeled	Partial and Labeled	Not Present				Observational	"Assessment Data, Other"		
2015	ITiCSE	The Impact of Learning Style Adaptivity in Teaching Computer Security	https://doi.org/10.1145/2729094.2742614	Quantitative	Pedagogical Technique	Authors Here	Comparison	60	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled				Interventional	"Survey, Assessment Data"	Complete and Labeled	Complete and Labeled
2015	ITiCSE	Using Learning Analytics to Visualise Computer Science Teamwork	https://doi.org/10.1145/2729094.2742613	Quantitative	Tool	Authors Here	None	1	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Interventional	"Assessment Data, Other"		
2015	ITiCSE	Using the Readiness Assurance Process and Metacognition in an Operating Systems Course	https://doi.org/10.1145/2729094.2742594	Quantitative	Pedagogical Technique	Other Modified	Comparison	87	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Not Present	Partial and Labeled	Complete and Labeled	Partial and Labeled				Interventional	"Assessment Data, Survey"	Not Present	Not Present
2015	ITiCSE	VIGvisual: A Visualization Tool for the Vigenère Cipher	https://doi.org/10.1145/2729094.2742589	Quantitative	Tool	Authors Here	None	25	Partial and Not Labeled	Not Present	Partial and Not Labeled	Partial and Not Labeled	Partial and Labeled	Partial and Labeled	Partial and Labeled	Not Present				Interventional	"Survey, Assessment Data"	Partial and Labeled	Partial and Not Labeled
2015	ITiCSE	A Computer Science Linked-courses Learning Community	https://doi.org/10.1145/2729094.2742621	Survey	Curriculum	Authors Here	Comparison	171	Complete and Not Labeled	Complete and Not Labeled	Complete and Labeled	Complete and Not Labeled	Partial and Not Labeled	Complete and Not Labeled	Complete and Labeled	Complete and Labeled				Observational	Survey	Partial and Not Labeled	Complete and Not Labeled
2015	ITiCSE	Academic Integrity and Professional Integrity in Computing Education	https://doi.org/10.1145/2729094.2742633	Survey	Community	Community	None	556	Not Present	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled				Observational	Survey	Partial and Not Labeled	Not Present
2015	ITiCSE	Enriching a Course with Web Resources: a Case Study	https://doi.org/10.1145/2729094.2742601	Survey	Pedagogical Technique	Other Not Modified	Comparison	45	Complete and Labeled	Not Present	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Observational	Survey	Partial and Not Labeled	Partial and Not Labeled
2015	ITiCSE	FrenchPress Gives Students Automated Feedback on Java Program Flaws	https://doi.org/10.1145/2729094.2742622	Survey	Tool	Authors Here	None	75	Not Present	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Not Present	Complete and Not Labeled	Not Present				Observational	Survey	Partial and Not Labeled	Partial and Not Labeled
2015	ITiCSE	Gender Differences in Factors Influencing Pursuit of Computer Science and Related Fields	https://doi.org/10.1145/2729094.2742611	Survey	Community	Community	Comparison	1739	Not Present	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Labeled	Not Present				Observational	Survey	Complete and Labeled	Partial and Not Labeled
2015	ITiCSE	Perseverance Measures and Attainment in First Year Computing Science Students	https://doi.org/10.1145/2729094.2742625	Survey	Community	Community	Comparison	60	Partial and Not Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Labeled	Complete and Not Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled				Observational	Survey	Complete and Labeled	Complete and Labeled
2015	ITiCSE	RBACvisual: A Visualization Tool for Teaching Access Control using Role-based Access Control	https://doi.org/10.1145/2729094.2742627	Survey	Tool	Authors Here	None	8	Not Present	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Observational	Survey	Partial and Not Labeled	Partial and Labeled
2014	SIGCSE	Bringing business intelligence to healthcare informatics curriculum: a preliminary investigation	https://doi.org/10.1145/2538862.2538935	Descriptive/Persuasive	Curriculum	Authors Here	None	5		Complete and Labeled							Complete and Not Labeled	Complete and Labeled	Complete and Labeled				
2014	SIGCSE	Computing in the arts: a model curriculum	https://doi.org/10.1145/2538862.2538942	Descriptive/Persuasive	Curriculum	Other Modified	None	56		Partial and Not Labeled							Complete and Labeled	Complete and Labeled	Complete and Labeled				
2014	SIGCSE	Interdisciplinary computing classes: worth the effort	https://doi.org/10.1145/2538862.2538882	Descriptive/Persuasive	Pedagogical Technique	Other Modified	None	1		Complete and Not Labeled							Complete and Not Labeled	Complete and Labeled	Partial and Labeled				
2014	SIGCSE	The Consume - Create Spectrum : Balancing Convenienceand Computational Thinking in STEM Learning	https://doi.org/10.1145/2538862.2538950	Literature Review																			
2014	SIGCSE	Developing CS/SE Students Communication Abilitiesthrough a Program-Wide Framework	https://doi.org/10.1145/2538862.2538984	Missing																			
2014	SIGCSE	Dynamic Program Visualizations  An Experience Report	https://doi.org/10.1145/2538862.2538958	Missing																			
2014	SIGCSE	Improving software engineering education through an empirical approach: lessons learned from capstone teaching experiences	https://doi.org/10.1145/2538862.2538920	Missing																			
2014	SIGCSE	Khan Academy Gamifies Computer Science	https://doi.org/10.1145/2538862.2538946	Missing																			
2014	SIGCSE	Learning Relational Algebra by Snapping Blocks	https://doi.org/10.1145/2538862.2538961	Missing																			
2014	SIGCSE	The design of Sweden's first 5-year computer science and software engineering program	https://doi.org/10.1145/2538862.2538925	Missing																			
2014	SIGCSE	A journey toward obtaining our first NSF S-STEM (scholarship) grant	https://doi.org/10.1145/2538862.2538884	Not Applicable																			
2014	SIGCSE	An Environment for Learning Interactive Programming	https://doi.org/10.1145/2538862.2538908	Not Applicable																			
2014	SIGCSE	Blackbox: a large scale repository of novice programmers' activity	https://doi.org/10.1145/2538862.2538924	Not Applicable																			
2014	SIGCSE	Facilitating Human Interaction in anOnline Programming Course	https://doi.org/10.1145/2538862.2538893	Not Applicable																			
2014	SIGCSE	Harnessing the Cloud for Teaching Cybersecurity	https://doi.org/10.1145/2538862.2538880	Not Applicable																			
2014	SIGCSE	Introductory programming meets the real world: using real problems and data in CS1	https://doi.org/10.1145/2538862.2538994	Not Applicable																			
2014	SIGCSE	Opportunities for Android Projects in a CS1 Course	https://doi.org/10.1145/2538862.2538983	Not Applicable																			
2014	SIGCSE	"Research experience for teachers: data analysis & mining, visualization, and image processing"	https://doi.org/10.1145/2538862.2538967	Not Applicable																			
2014	SIGCSE	Selecting open source software projects to teach software engineering	https://doi.org/10.1145/2538862.2538932	Not Applicable																			
2014	SIGCSE	Teaching tips we wish they'd told us before we started: high school edition	https://doi.org/10.1145/2538862.2538870	Not Applicable																			
2014	SIGCSE	Using a Software Framework to EnhanceOnline Teaching of Shader-Based OpenGL	https://doi.org/10.1145/2538862.2538892	Not Applicable																			
2014	SIGCSE	Measuring demographics and performance in computer science education at a nationwide scale using AP CS data	https://doi.org/10.1145/2538862.2538918	Other																			
2014	SIGCSE	A Formative Study of Influences on Student Testing Behaviors	https://doi.org/10.1145/2538862.2538982	Qualitative	Pedagogical Technique	Authors Here	None	84	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled				Interventional	"Assessment Data, Interviews"		
2014	SIGCSE	"CS Principles Goes to Middle School:Learning How to Teach ""Big Data"""	https://doi.org/10.1145/2538862.2538949	Qualitative	Pedagogical Technique	Authors Here	Comparison	18	Complete and Not Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Labeled	Complete and Not Labeled	Partial and Not Labeled	Complete and Not Labeled	Not Present				Observational	Focus Groups		
2014	SIGCSE	Dancing Alice: Exploring Embodied PedagogicalStrategies for Learning Computational Thinking	https://doi.org/10.1145/2538862.2538917	Qualitative	Pedagogical Technique	Authors Here	None	9	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Not Present				Interventional	Interviews		
2014	SIGCSE	Explain in Plain English' Questions Revisited:Data Structures Problems	https://doi.org/10.1145/2538862.2538911	Qualitative	Pedagogical Technique	Other Modified	None	120	Complete and Labeled	Complete and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Interventional	Assessment Data		
2014	SIGCSE	Identifying Elementary Students' Pre-Instructional Abilityto Develop Algorithms and Step-By-Step Instructions	https://doi.org/10.1145/2538862.2538905	Qualitative	Community	Community	None	55	Partial and Not Labeled	Partial and Labeled	Partial and Labeled	Partial and Labeled	Partial and Labeled	Complete and Labeled	Partial and Not Labeled	Not Present				Interventional	Assessment Data		
2014	SIGCSE	Online discussions: improving education in CS?	https://doi.org/10.1145/2538862.2538898	Qualitative	Assignment	Authors Here	Comparison	43	Not Present	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Not Present				Observational	Assessment Data		
2014	SIGCSE	Student Projects Are Not Throwaways: Teaching PracticalSoftware Maintenance in a Software Engineering Course	https://doi.org/10.1145/2538862.2538965	Qualitative	Assignment	Authors Here	None	30	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Labeled	Partial and Not Labeled	Not Present				Interventional	Assessment Data		
2014	SIGCSE	Underrepresented Middle School Girls: On the Path to Computer Science through Paper Prototyping	https://doi.org/10.1145/2538862.2538951	Qualitative	Pedagogical Technique	Other Not Modified	None	19	Complete and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Interventional	Interviews		
2014	SIGCSE	Adding unit test experience to a usability centered project course	https://doi.org/10.1145/2538862.2538964	"Qualitative, Survey"	Curriculum	Authors Here	None	21	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Not Labeled	Partial and Labeled	Partial and Labeled	Not Present				Interventional	"Interviews, Survey"	Partial and Labeled	Partial and Labeled
2014	SIGCSE	Comparing educational experiences and on-the-job needs of educational software designers	https://doi.org/10.1145/2538862.2538970	"Qualitative, Survey"	Community	Community	None	94	Complete and Not Labeled	Complete and Labeled	Complete and Labeled	Partial and Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled				Observational	Survey	Complete and Not Labeled	Partial and Not Labeled
2014	SIGCSE	A support program for introductory CS courses that improves student performance and retains students from underrepresented groups	https://doi.org/10.1145/2538862.2538923	Quantitative	Curriculum	Authors Here	Comparison	27	Partial and Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Interventional	"Survey, Other"	Complete and Labeled	Complete and Labeled
2014	SIGCSE	A Virtual Graphics Card for Teaching Device Driver Design	https://doi.org/10.1145/2538862.2538895	Quantitative	Tool	Authors Here	Comparison	12	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Not Present				Observational	Assessment Data		
2014	SIGCSE	Active Learning During Lecture Using Tablets	https://doi.org/10.1145/2538862.2538907	Quantitative	Pedagogical Technique	Authors Elsewhere	Comparison	946	Not Present	Partial and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Labeled	Not Present				Observational	Assessment Data		
2014	SIGCSE	Adaptively identifying non-terminating code when testing student programs	https://doi.org/10.1145/2538862.2538926	Quantitative	Tool	Authors Here	None	4214	Partial and Not Labeled	Partial and Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Not Present				Observational	Automated		
2014	SIGCSE	"An ACM 2013 exemplar course integrating fundamentals, languages, and software engineering"	https://doi.org/10.1145/2538862.2538969	Quantitative	Curriculum	Authors Here	Comparison	201	Not Present	Complete and Labeled	Not Present	Not Present	Partial and Not Labeled	Not Present	Complete and Labeled	Not Present				Interventional	Assessment Data		
2014	SIGCSE	An Undergraduate Degree in Data Science: Curriculumand a Decade of Implementation Experience	https://doi.org/10.1145/2538862.2538936	Quantitative	Curriculum	Authors Here	None	196	Not Present	Complete and Labeled	Not Present	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Labeled	Not Present				Interventional	Course Evaluations		
2014	SIGCSE	Camp CyberGirls: using a virtual world to introduce computing concepts to middle school girls	https://doi.org/10.1145/2538862.2538881	Quantitative	Community	Community	None	16	Partial and Not Labeled	Not Present	Complete and Not Labeled	Complete and Not Labeled	Partial and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Interventional	Survey	Partial and Labeled	Partial and Labeled
2014	SIGCSE	Can Computers Compare Student Code Solutions as Well as Teachers?	https://doi.org/10.1145/2538862.2538973	Quantitative	Other	Authors Elsewhere	Comparison	30	Complete and Labeled	Complete and Labeled	Not Present	Complete and Not Labeled	Not Present	Complete and Not Labeled	Complete and Labeled	Complete and Labeled				Interventional	Other		
2014	SIGCSE	Code Club: Bringing Programming to UK Primary Schoolsthrough Scratch	https://doi.org/10.1145/2538862.2538919	Quantitative	Curriculum	Authors Here	None	2233	Not Present	Not Present	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Labeled	Not Present				Observational	"Survey, Other"	Partial and Not Labeled	Partial and Not Labeled
2014	SIGCSE	Course-embedded research in software development courses	https://doi.org/10.1145/2538862.2538927	Quantitative	Curriculum	Authors Here	None	-1	Complete and Labeled	Complete and Labeled	Partial and Labeled	Partial and Labeled	Partial and Labeled	Complete and Labeled	Partial and Labeled	Not Present				Interventional	"Survey, Assessment Data"	Partial and Labeled	Not Present
2014	SIGCSE	CrowdGrader: a tool for crowdsourcing the evaluation of homework assignments	https://doi.org/10.1145/2538862.2538900	Quantitative	Tool	Authors Elsewhere	Comparison	618	Not Present	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Interventional	Assessment Data		
2014	SIGCSE	Curriculum is Not Enough: The Educational Theory andResearch Foundation of the Exploring Computer ScienceProfessional Development Model	https://doi.org/10.1145/2538862.2538948	Quantitative	Curriculum	Authors Here	None	23	Partial and Not Labeled	Complete and Not Labeled	Partial and Not Labeled	Not Present	Partial and Not Labeled	Not Present	Partial and Labeled	Not Present				Observational	Survey	Partial and Not Labeled	Not Present
2014	SIGCSE	Defining and Evaluating Conflictive Animations forProgramming Education: The Case of Jeliot ConAn	https://doi.org/10.1145/2538862.2538888	Quantitative	Tool	Authors Here	None	18	Partial and Not Labeled	Complete and Labeled	Complete and Not Labeled	Partial and Labeled	Partial and Not Labeled	Complete and Not Labeled	Complete and Labeled	Not Present				Interventional	"Survey, Assessment Data, Observations"	Partial and Not Labeled	Partial and Not Labeled
2014	SIGCSE	Developing a Pre- and Post-Course Concept Inventory to Gauge Operating Systems Learning	https://doi.org/10.1145/2538862.2538886	Quantitative	Other	Other Modified	Comparison	296	Complete and Not Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Not Labeled	Complete and Labeled	Not Present				Observational	Assessment Data		
2014	SIGCSE	"E pluribus, plurima: the synergy of interdisciplinary class groups"	https://doi.org/10.1145/2538862.2538979	Quantitative	Curriculum	Authors Here	None	40	Complete and Not Labeled	Not Present	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Observational	Survey	Not Present	Not Present
2014	SIGCSE	Effectiveness of a Computational Thinking (CS0) Courseon Student Analytical Skills	https://doi.org/10.1145/2538862.2538956	Quantitative	Curriculum	Other Modified	Comparison	51	Not Present	Complete and Not Labeled	Partial and Labeled	Complete and Labeled	Complete and Labeled	Partial and Labeled	Complete and Labeled	Partial and Not Labeled				Observational	Assessment Data		
2014	SIGCSE	Engaging Underrepresented Groups in High School Introductory Computing through Computational Remixing with EarSketch	https://doi.org/10.1145/2538862.2538906	Quantitative	Pedagogical Technique	Authors Here	Comparison	69	Complete and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Not Labeled	Complete and Not Labeled	Not Present				Observational	Assessment Data		
2014	SIGCSE	Ethnocomputing with electronic textiles: culturally responsive open design to broaden participation in computing in American indian youth and communities	https://doi.org/10.1145/2538862.2538903	Quantitative	Pedagogical Technique	Authors Here	None	39	Not Present	Partial and Labeled	Partial and Not Labeled	Not Present	Partial and Not Labeled	Partial and Not Labeled	Partial and Labeled	Not Present				Interventional	Observations		
2014	SIGCSE	Evaluating an inverted CS1	https://doi.org/10.1145/2538862.2538943	Quantitative	Pedagogical Technique	Other Not Modified	Comparison	351	Complete and Not Labeled	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Not Labeled	Partial and Labeled	Complete and Labeled	Partial and Labeled				Interventional	Survey	Complete and Not Labeled	Partial and Not Labeled
2014	SIGCSE	Evaluating GameDevTycoon for teaching software engineering	https://doi.org/10.1145/2538862.2538971	Quantitative	Tool	Other Not Modified	None	14	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Labeled	Partial and Labeled	Not Present				Interventional	Automated		
2014	SIGCSE	Evaluating industry-inspired pair programming communication guidelines with undergraduate students	https://doi.org/10.1145/2538862.2538980	Quantitative	Pedagogical Technique	Other Modified	None	26	Complete and Not Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Not Labeled	Complete and Labeled	Not Present				Observational	Survey	Complete and Labeled	Complete and Labeled
2014	SIGCSE	Framing classroom climate for student learning and retention in computer science	https://doi.org/10.1145/2538862.2538959	Quantitative	Pedagogical Technique	Authors Here	None	-1	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Not Present				Observational	Survey	Partial and Not Labeled	Partial and Not Labeled
2014	SIGCSE	Hands-on introduction to computer science at the freshman level	https://doi.org/10.1145/2538862.2538889	Quantitative	Curriculum	Authors Here	Comparison	16	Complete and Labeled	Partial and Labeled	Partial and Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Not Present				Interventional	"Survey, Assessment Data"	Partial and Not Labeled	Partial and Labeled
2014	SIGCSE	Identifying Challenging CS1 Concepts in a Large ProblemDataset	https://doi.org/10.1145/2538862.2538966	Quantitative	Community	Community	Comparison	858	Partial and Not Labeled	Complete and Labeled	Partial and Labeled	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Not Present				Observational	Automated		
2014	SIGCSE	Importance of early performance in CS1: two conflicting assessment stories	https://doi.org/10.1145/2538862.2538912	Quantitative	Pedagogical Technique	Authors Here	None	102	Partial and Not Labeled	Complete and Labeled	Not Present	Partial and Labeled	Partial and Labeled	Partial and Labeled	Partial and Labeled	Complete and Labeled				Observational	"Automated, Assessment"		
2014	SIGCSE	Increasing the effectiveness of automated assessment by increasing marking granularity and feedback units	https://doi.org/10.1145/2538862.2538896	Quantitative	Pedagogical Technique	Other Modified	None	20000	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Labeled	Complete and Not Labeled	Complete and Not Labeled	Complete and Labeled	Not Present				Observational	Automated		
2014	SIGCSE	Injecting parallel computing into CS2	https://doi.org/10.1145/2538862.2538883	Quantitative	Assignment	Authors Here	Comparison	38	Not Present	Partial and Labeled	Partial and Not Labeled	Not Present	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Not Present				Interventional	Assessment Data		
2014	SIGCSE	Integrating Big Data into the Computing Curricula	https://doi.org/10.1145/2538862.2538877	Quantitative	Curriculum	Authors Here	None	3	Partial and Not Labeled	Partial and Labeled	Not Present	Partial and Not Labeled	Not Present	Not Present	Partial and Not Labeled	Not Present				Observational	Survey	Not Present	Not Present
2014	SIGCSE	Integrating Computational and Creative Thinking toImprove Learning and Performance in CS1	https://doi.org/10.1145/2538862.2538940	Quantitative	Pedagogical Technique	Authors Elsewhere	Comparison	150	Complete and Not Labeled	Partial and Not Labeled	Complete and Not Labeled	Partial and Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Observational	Assessment Data		
2014	SIGCSE	Introducing Undergraduate Database Students to K-12 Education Research	https://doi.org/10.1145/2538862.2538957	Quantitative	Pedagogical Technique	Authors Here	None	120	Not Present	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Interventional	Assessment Data		
2014	SIGCSE	"Making games a ""snap"" with Stencyl: a summer computing workshop for K-12 teachers"	https://doi.org/10.1145/2538862.2538978	Quantitative	Curriculum	Authors Here	Comparison	16	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Labeled	Partial and Labeled	Partial and Labeled	Partial and Labeled	Not Present				Observational	"Survey, Interviews"	Complete and Not Labeled	Complete and Labeled
2014	SIGCSE	Metaphors We Teach By	https://doi.org/10.1145/2538862.2538945	Quantitative	Pedagogical Technique	Other Not Modified	None	10	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled				Observational	Interviews		
2014	SIGCSE	Misconceptions and Concept Inventory Questions for Binary Search Trees and Hash Tables	https://doi.org/10.1145/2538862.2538902	Quantitative	Assignment	Authors Here	None	1001	Not Present	Complete and Not Labeled	Partial and Labeled	Complete and Labeled	Complete and Labeled	Partial and Labeled	Complete and Not Labeled	Not Present				Observational	"Assessment Data, Interviews"		
2014	SIGCSE	Multiple case study of nerd identity in a CS1 class	https://doi.org/10.1145/2538862.2538960	Quantitative	Curriculum	Authors Here	None	2	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Not Labeled	Partial and Labeled	Partial and Labeled	Not Present				Observational	Interviews		
2014	SIGCSE	Neo-Piagetian Theory as a Guide to Curriculum Analysis	https://doi.org/10.1145/2538862.2538910	Quantitative	Tool	Other Modified	None	3	Complete and Not Labeled	Complete and Labeled	Not Present	Complete and Labeled	Partial and Not Labeled	Complete and Not Labeled	Complete and Not Labeled	Not Present				Interventional	Other		
2014	SIGCSE	"New CS1 pedagogies and curriculum, the same success factors?"	https://doi.org/10.1145/2538862.2538897	Quantitative	Community	Community	Comparison	471	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Not Labeled	Partial and Labeled	Complete and Labeled	Not Present				Observational	Survey	Complete and Not Labeled	Complete and Not Labeled
2014	SIGCSE	No Tests Required: Comparing Traditional and Dynamic Predictors of Programming Success	https://doi.org/10.1145/2538862.2538930	Quantitative	Assignment	Authors Here	Comparison	82	Partial and Not Labeled	Partial and Not Labeled	Partial and Labeled	Partial and Labeled	Partial and Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Observational	"Survey, Automated"	Partial and Labeled	Complete and Labeled
2014	SIGCSE	On the efficacy of board game strategy development as a first-year CS project	https://doi.org/10.1145/2538862.2538904	Quantitative	Pedagogical Technique	Other Not Modified	Comparison	351	Complete and Not Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Not Labeled	Complete and Labeled	Complete and Labeled				Interventional	Assessment Data		
2014	SIGCSE	Peer instruction contributes to self-efficacy in CS1	https://doi.org/10.1145/2538862.2538878	Quantitative	Pedagogical Technique	Other Not Modified	Comparison	109	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Not Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled				Observational	Course Evaluations		
2014	SIGCSE	Perspectives on Co-linking Design and DevelopmentCourses in CS	https://doi.org/10.1145/2538862.2538953	Quantitative	Curriculum	Authors Here	None	33	Partial and Not Labeled	Not Present	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Not Present				Interventional	Survey	Partial and Not Labeled	Partial and Not Labeled
2014	SIGCSE	PLCC: A Programming Language Compiler Compiler	https://doi.org/10.1145/2538862.2538922	Quantitative	Tool	Authors Here	None	1	Complete and Not Labeled	Not Present	Not Present	Not Present	Not Present	Not Present	Partial and Not Labeled	Not Present				Observational	Observations		
2014	SIGCSE	Project rise up 4 CS: increasing the number of black students who pass advanced placement CS A	https://doi.org/10.1145/2538862.2538937	Quantitative	Other	Other Modified	Comparison	12	Complete and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Labeled	Partial and Labeled	Complete and Labeled	Not Present				Observational	Survey	Partial and Labeled	Partial and Labeled
2014	SIGCSE	Promoting Ecoliteracy in an IntroductoryDatabase Systems Course	https://doi.org/10.1145/2538862.2538909	Quantitative	Pedagogical Technique	Authors Here	Comparison	27	Not Present	Partial and Not Labeled	Partial and Not Labeled	Not Present	Partial and Not Labeled	Not Present	Complete and Not Labeled	Not Present				Interventional	Survey	Complete and Labeled	Complete and Labeled
2014	SIGCSE	Quantitative Correlation between Ability to Compute and Student Performance in a Primary School	https://doi.org/10.1145/2538862.2538890	Quantitative	Community	Authors Here	Comparison	81	Not Present	Partial and Labeled	Partial and Not Labeled	Partial and Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Interventional	Assessment Data		
2014	SIGCSE	"Reinventing homework as cooperative, formative assessment"	https://doi.org/10.1145/2538862.2538915	Quantitative	Pedagogical Technique	Authors Here	Comparison	21	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Not Present	Partial and Not Labeled	Partial and Labeled	Not Present				Interventional	Survey	Partial and Not Labeled	Partial and Labeled
2014	SIGCSE	Remediation and Student Success in CIS Programs	https://doi.org/10.1145/2538862.2538962	Quantitative	Curriculum	Authors Here	Comparison	1173	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled				Observational	Assessment Data		
2014	SIGCSE	Remedying misperceptions of computer science among middle school students	https://doi.org/10.1145/2538862.2538934	Quantitative	Community	Community	None	26	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Observational	Survey	Partial and Labeled	Partial and Labeled
2014	SIGCSE	Social effects of pair programming mitigate impact of bounded rationality	https://doi.org/10.1145/2538862.2538968	Quantitative	Community	Community	Comparison	12	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Labeled	Complete and Not Labeled	Partial and Labeled	Complete and Labeled	Not Present				Observational	Observations		
2014	SIGCSE	Spreading the word: introducing pre-service teachers to programming in the K12 classroom	https://doi.org/10.1145/2538862.2538963	Quantitative	Pedagogical Technique	Authors Here	Comparison	52	Partial and Not Labeled	Complete and Labeled	Not Present	Partial and Not Labeled	Complete and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Interventional	Survey	Complete and Labeled	Complete and Labeled
2014	SIGCSE	STEM teaching as an additional profession for scientists and engineers: the case of computer science education	https://doi.org/10.1145/2538862.2538879	Quantitative	Community	Community	Comparison	146	Complete and Labeled	Not Present	Partial and Labeled	Partial and Labeled	Partial and Labeled	Partial and Labeled	Complete and Labeled	Not Present				Observational	"Interviews, Survey"	Partial and Not Labeled	Partial and Not Labeled
2014	SIGCSE	"Supporting CS education via virtualization and packages: tools for successfully accommodating ""bring-your-own-device"" at scale"	https://doi.org/10.1145/2538862.2538928	Quantitative	Tool	Other Not Modified	None	801	Partial and Not Labeled	Partial and Labeled	Complete and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Not Labeled	Not Present				Interventional	Survey	Partial and Not Labeled	Not Present
2014	SIGCSE	Syrus: Providing Practice Problems in DiscreteMathematics With Instant Feedback	https://doi.org/10.1145/2538862.2538929	Quantitative	Tool	Authors Here	None	300	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Interventional	"Automated, Assessment Data, Other"		
2014	SIGCSE	Taking a Walk on the Wild Side: Teaching CloudComputing on Distributed Research Testbeds	https://doi.org/10.1145/2538862.2538931	Quantitative	Curriculum	Authors Here	None	12	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Labeled	Not Present				Observational	Course Evaluations		
2014	SIGCSE	Teaching composition quality at scale: human judgment in the age of autograders	https://doi.org/10.1145/2538862.2538976	Quantitative	Pedagogical Technique	Other Modified	Comparison	626	Not Present	Complete and Labeled	Not Present	Partial and Not Labeled	Partial and Not Labeled	Complete and Not Labeled	Complete and Labeled	Not Present				Interventional	"Course Evaluations, Assessment Data"		
2014	SIGCSE	Teaching Creative Problem Solving in a MOOC	https://doi.org/10.1145/2538862.2538913	Quantitative	Pedagogical Technique	Authors Here	None	622	Not Present	Not Present	Partial and Not Labeled	Not Present	Partial and Not Labeled	Not Present	Partial and Labeled	Not Present				Observational	Assessment Data		
2014	SIGCSE	Teaching CS 1 with POGIL Activities and Roles	https://doi.org/10.1145/2538862.2538954	Quantitative	Pedagogical Technique	Other Modified	Comparison	58	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Not Present	Not Present	Partial and Not Labeled	Not Present				Observational	Assessment Data		
2014	SIGCSE	Teaching Operating Systems Using Code Review	https://doi.org/10.1145/2538862.2538894	Quantitative	Tool	Authors Here	None	57	Complete and Labeled	Partial and Labeled	Partial and Not Labeled	Partial and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Labeled	Not Present				Observational	Survey	Partial and Not Labeled	Partial and Not Labeled
2014	SIGCSE	Teaching the Security Mindset with Reference Monitors	https://doi.org/10.1145/2538862.2538939	Quantitative	Assignment	Other Modified	None	34	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled				Interventional	Assessment Data		
2014	SIGCSE	Teaching Theoretical Computer Science using aCognitive Apprenticeship Approach	https://doi.org/10.1145/2538862.2538944	Quantitative	Pedagogical Technique	Authors Here	None	300	Partial and Not Labeled	Partial and Not Labeled	Complete and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled				Interventional	Assessment Data		
2014	SIGCSE	They Can't Find Us:The Search for Informal CS Education	https://doi.org/10.1145/2538862.2538933	Quantitative	Community	Community	None	42	Partial and Not Labeled	Partial and Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled				Observational	Automated		
2014	SIGCSE	"Tracking @stemxcomet: teaching programming to blind students via 3D printing, crisis management, and twitter"	https://doi.org/10.1145/2538862.2538975	Quantitative	Pedagogical Technique	Authors Here	None	9	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Not Present				Interventional	Observations		
2014	SIGCSE	Use and development of entertainment technologies in after school STEM program	https://doi.org/10.1145/2538862.2538952	Quantitative	Curriculum	Authors Here	Comparison	-1	Complete and Not Labeled	Complete and Labeled	Not Present	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Observational	Survey	Partial and Not Labeled	Partial and Not Labeled
2014	SIGCSE	Using a Real World Project in a Software Testing Course	https://doi.org/10.1145/2538862.2538955	Quantitative	Assignment	Authors Here	None	150	Complete and Not Labeled	Complete and Labeled	Partial and Labeled	Not Present	Partial and Labeled	Partial and Not Labeled	Partial and Labeled	Not Present				Interventional	Survey	Partial and Labeled	Complete and Labeled
2014	SIGCSE	Using CodeBrowser to seek differences between novice programmers	https://doi.org/10.1145/2538862.2538981	Quantitative	Tool	Authors Here	Comparison	20	Not Present	Complete and Labeled	Complete and Not Labeled	Partial and Not Labeled	Partial and Labeled	Complete and Labeled	Partial and Labeled	Partial and Not Labeled				Observational	Assessment Data		
2014	SIGCSE	Workplace scenarios to integrate communication skills and content: a case study	https://doi.org/10.1145/2538862.2538916	Quantitative	Pedagogical Technique	Other Modified	None	-1	Complete and Not Labeled	Not Present	Not Present	Partial and Labeled	Complete and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Interventional	Assessment Data		
2014	SIGCSE	A service learning practicum capstone	https://doi.org/10.1145/2538862.2538974	Survey	Community	Community	None	38	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Partial and Labeled	Partial and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Observational	Survey	Complete and Labeled	Complete and Labeled
2014	SIGCSE	An assessment model for large project courses	https://doi.org/10.1145/2538862.2538947	Survey	Assignment	Authors Here	None	72	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Interventional	Survey	Partial and Labeled	Partial and Not Labeled
2014	SIGCSE	An Experience Report on Using Gamification in Technical Higher Education	https://doi.org/10.1145/2538862.2538899	Survey	Pedagogical Technique	Authors Here	None	1000	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Labeled	Not Present				Interventional	Survey	Partial and Not Labeled	Partial and Not Labeled
2014	SIGCSE	Challenging Stereotypes and Changing Attitudes: The Effect of a Brief Programming Encounter on Adults' Attitudes toward Programming	https://doi.org/10.1145/2538862.2538938	Survey	Community	Authors Here	None	200	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled				Observational	Survey	Complete and Labeled	Complete and Labeled
2014	SIGCSE	Five Years of Game Programming Outreach:Understanding Student Differences	https://doi.org/10.1145/2538862.2538914	Survey	Curriculum	Authors Here	None	462	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Observational	Survey	Not Present	Not Present
2014	SIGCSE	Lessons learned and recommended strategies for game development components in a computer literacy course	https://doi.org/10.1145/2538862.2538887	Survey	Assignment	Authors Here	None	245	Complete and Labeled	Not Present	Complete and Not Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Not Labeled	Complete and Labeled	Not Present				Observational	Survey	Complete and Labeled	Partial and Not Labeled
2014	SIGCSE	MyCS: CS for middle-years students and their teachers	https://doi.org/10.1145/2538862.2538901	Survey	Curriculum	Authors Here	Comparison	52	Partial and Not Labeled	Not Present	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled				Interventional	Survey	Complete and Labeled	Complete and Labeled
2014	SIGCSE	Pythy: Improving the Introductory Python ProgrammingExperience	https://doi.org/10.1145/2538862.2538977	Survey	Tool	Authors Here	Comparison	35	Not Present	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Interventional	Survey	Complete and Labeled	Complete and Labeled
2014	SIGCSE	RSAvisual: A Visualization Tool for the RSA Cipher	https://doi.org/10.1145/2538862.2538891	Survey	Tool	Authors Here	None	27	Not Present	Not Present	Partial and Not Labeled	Partial and Not Labeled	Partial and Labeled	Complete and Labeled	Partial and Not Labeled	Not Present				Interventional	Survey	Partial and Labeled	Complete and Labeled
2014	SIGCSE	Sneaking In Through The Back Door:Introducing K-12 Teachers to Robot Programming	https://doi.org/10.1145/2538862.2538972	Survey	Curriculum	Authors Here	None	41	Partial and Not Labeled	Complete and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Observational	Survey	Complete and Labeled	Complete and Labeled
2014	SIGCSE	Teaching and Learning Computer Science Soft Skills UsingSoft Skills: The Students' Perspective	https://doi.org/10.1145/2538862.2538885	Survey	Curriculum	Authors Elsewhere	Comparison	24	Not Present	Complete and Not Labeled	Not Present	Partial and Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Interventional	Survey	Not Present	Partial and Not Labeled
2014	SIGCSE	Transforming Introductory Computer Science Projects via Real-Time Web Data	https://doi.org/10.1145/2538862.2538941	Survey	Tool	Authors Here	Comparison	387	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Labeled	Not Present				Interventional	Survey	Partial and Not Labeled	Not Present
2014	SIGCSE	How (not) to Introduce Badges to Online Exercises	https://doi.org/10.1145/2538862.2538921	"Survey,Quantitative"	Pedagogical Technique	Authors Elsewhere	None	275	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Labeled	Partial and Labeled	Partial and Not Labeled	Partial and Labeled	Not Present				Interventional	Survey	Partial and Not Labeled	Partial and Not Labeled
2015	SIGCSE	Backward Design: An Integrated Approach to a Systems Curriculum	https://doi.org/10.1145/2676723.2677264	Descriptive/Persuasive	Curriculum	Authors Here	None	1		Complete and Labeled							Complete and Not Labeled	Complete and Labeled	Complete and Labeled				
2015	SIGCSE	Computing on the Silicon Prairie: The State of CS in Nebraska Public Schools	https://doi.org/10.1145/2676723.2677261	Descriptive/Persuasive	Community	Community	None	267		Complete and Labeled							Complete and Not Labeled	Complete and Labeled	Complete and Labeled				
2015	SIGCSE	Simulating IBM Watson in the Classroom	https://doi.org/10.1145/2676723.2677287	Descriptive/Persuasive	Curriculum	Authors Here	None	1		Complete and Labeled							Complete and Not Labeled	Complete and Labeled	Partial and Labeled				
2015	SIGCSE	The Interpreter In An Undergraduate Compilers Course	https://doi.org/10.1145/2676723.2677314	Descriptive/Persuasive	Curriculum	Authors Here	None	1		Complete and Labeled							Complete and Not Labeled	Partial and Not Labeled	Complete and Not Labeled				
2015	SIGCSE	Floors and Flexibility: Designing a Programming Environment for 4th-6th Grade Classrooms	https://doi.org/10.1145/2676723.2677275	Exploratory																			
2015	SIGCSE	Getting Started in Teaching and Researching Computer Science in the Elementary Classroom	https://doi.org/10.1145/2676723.2677288	Exploratory																			
2015	SIGCSE	SOLO Taxonomy for Assessing Novices' Algorithmic Design	https://doi.org/10.1145/2676723.2677311	Exploratory																			
2015	SIGCSE	Blending Problem- and Project-Based Learning in Internet of Things Education: Case Greenhouse Maintenance	https://doi.org/10.1145/2676723.2677262	Missing																			
2015	SIGCSE	Creating a Computer Simulator as a CS1 Student Project	https://doi.org/10.1145/2676723.2677210	Missing																			
2015	SIGCSE	Fibonacci in The Curriculum: Not Just a Bad Recurrence	https://doi.org/10.1145/2676723.2677215	Missing																			
2015	SIGCSE	Growing a K-12 Community of Practice	https://doi.org/10.1145/2676723.2677255	Missing																			
2015	SIGCSE	MC-Live: A Portable Computing Environment for Computer Science Students	https://doi.org/10.1145/2676723.2677216	Missing																			
2015	SIGCSE	A Data Programming CS1 Course	https://doi.org/10.1145/2676723.2677309	Not Applicable																			
2015	SIGCSE	A Framework for Teaching Programming Languages	https://doi.org/10.1145/2676723.2677245	Not Applicable																			
2015	SIGCSE	Building CS Research Capacity in sub-Saharan Africa by Implementing a Doctoral Training Program	https://doi.org/10.1145/2676723.2677242	Not Applicable																			
2015	SIGCSE	DBSnap: Learning Database Queries by Snapping Blocks	https://doi.org/10.1145/2676723.2677220	Not Applicable																			
2015	SIGCSE	How much impact can be made in a week?: Designing Effective International Service Learning Projects for Computing	https://doi.org/10.1145/2676723.2677267	Not Applicable																			
2015	SIGCSE	Looking Glass: A C++ Library for Testing Student Programs through Reflection	https://doi.org/10.1145/2676723.2677281	Not Applicable																			
2015	SIGCSE	MiniOS: An Instructional Platform for Teaching Operating Systems Projects	https://doi.org/10.1145/2676723.2677299	Not Applicable																			
2015	SIGCSE	Randomized Reduction	https://doi.org/10.1145/2676723.2677251	Not Applicable																			
2015	SIGCSE	Scratch: A Way to Logo and Python	https://doi.org/10.1145/2676723.2677256	Not Applicable																			
2015	SIGCSE	Using a Message Board as a Teaching Tool in an Introductory Cyber-Security Course	https://doi.org/10.1145/2676723.2677221	Not Applicable																			
2015	SIGCSE	Closing The Cyberlearning Loop: Enabling Teachers To Formatively Assess Student Programming Projects	https://doi.org/10.1145/2676723.2677269	Qualitative	Tool	Authors Here	Comparison	134	Partial and Not Labeled	Not Present	Partial and Labeled	Partial and Labeled	Complete and Labeled	Partial and Labeled	Complete and Labeled	Not Present				Observational	Interviews		
2015	SIGCSE	Data Journalism: Lessons Learned While Designing an Interdisciplinary Service Course	https://doi.org/10.1145/2676723.2677263	Qualitative	Curriculum	Authors Here	None	9	Not Present	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Not Present	Complete and Labeled	Not Present				Interventional	Assessment Data		
2015	SIGCSE	Introducing Computing Concepts to Non-Majors: A Case Study in Gothic Novels	https://doi.org/10.1145/2676723.2677308	Qualitative	Pedagogical Technique	Authors Here	None	-1	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Not Labeled	Partial and Not Labeled				Observational	"Survey, Interviews"	Partial and Not Labeled	Partial and Not Labeled
2015	SIGCSE	What Influences CS Faculty to Adopt Teaching Practices?	https://doi.org/10.1145/2676723.2677282	Qualitative	Community	Community	None	66	Not Present	Complete and Labeled	Partial and Labeled	Partial and Labeled	Complete and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Observational	"Interviews, Observation"		
2015	SIGCSE	37 Million Compilations: Investigating Novice Programming Mistakes in Large-Scale Student Data	https://doi.org/10.1145/2676723.2677258	Quantitative	Community	Community	None	265001	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Labeled	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled				Observational	Automated		
2015	SIGCSE	A Cloud Computing Course: From Systems to Services	https://doi.org/10.1145/2676723.2677298	Quantitative	Curriculum	Other Modified	None	631	Partial and Not Labeled	Complete and Labeled	Complete and Not Labeled	Partial and Not Labeled	Not Present	Not Present	Partial and Labeled	Not Present				Interventional	Survey	Not Present	Not Present
2015	SIGCSE	A Comparative Study of the Acceptability of Signs for the Brazilian Sign Language Created in Person and Remotely	https://doi.org/10.1145/2676723.2677293	Quantitative	Pedagogical Technique	Authors Here	Comparison	17	Partial and Not Labeled	Partial and Not Labeled	Complete and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Labeled	Not Present				Interventional	Survey	Not Present	Not Present
2015	SIGCSE	A Descent into the Maelstrom: Teaching Legacy Programming and Re-engineering	https://doi.org/10.1145/2676723.2677213	Quantitative	Curriculum	Authors Here	None	61	Partial and Not Labeled	Partial and Labeled	Partial and Not Labeled	Not Present	Not Present	Not Present	Partial and Not Labeled	Not Present				Interventional	Other		
2015	SIGCSE	A Mid-Project Report on a Statewide Professional Development Model for CS Principles	https://doi.org/10.1145/2676723.2677306	Quantitative	Curriculum	Authors Elsewhere	Comparison	50	Not Present	Complete and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Interventional	Survey	Complete and Labeled	Complete and Labeled
2015	SIGCSE	A Module-based Approach to Adopting the 2013 ACM Curricular Recommendations on Parallel Computing	https://doi.org/10.1145/2676723.2677270	Quantitative	Curriculum	Other Modified	Comparison	323	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Not Present				Observational	Course Evaluations		
2015	SIGCSE	A Practical Guide to Developing and Validating Computer Science Knowledge Assessments with Application to Middle School	https://doi.org/10.1145/2676723.2677295	Quantitative	Pedagogical Technique	Other Modified	None	145	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Labeled	Not Present				Interventional	Assessment Data		
2015	SIGCSE	An Empirical Study of Iterative Improvement in Programming Assignments	https://doi.org/10.1145/2676723.2677279	Quantitative	Other	Authors Here	None	300	Partial and Not Labeled	Complete and Labeled	Partial and Labeled	Complete and Labeled	Partial and Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Interventional	Assessment Data		
2015	SIGCSE	An Experience Report at Teaching a Group Based Agile Software Development Project Course	https://doi.org/10.1145/2676723.2677284	Quantitative	Curriculum	Authors Here	None	14	Not Present	Partial and Labeled	Partial and Not Labeled	Not Present	Partial and Not Labeled	Not Present	Not Present	Not Present				Observational	Assessment Data		
2015	SIGCSE	An Experience Report: Using Mobile Development To Teach Software Design	https://doi.org/10.1145/2676723.2677307	Quantitative	Pedagogical Technique	Authors Here	Comparison	340	Not Present	Partial and Labeled	Partial and Not Labeled	Not Present	Partial and Not Labeled	Not Present	Complete and Labeled	Not Present				Observational	"Assessment Data, Course Evaluations"		
2015	SIGCSE	Analyzing Student Work Patterns Using Programming Exercise Data	https://doi.org/10.1145/2676723.2677297	Quantitative	Tool	Other Not Modified	Comparison	1386	Partial and Not Labeled	Complete and Labeled	Partial and Labeled	Complete and Labeled	Complete and Not Labeled	Partial and Labeled	Partial and Labeled	Not Present				Observational	Automated		
2015	SIGCSE	Ante Up: A Framework to Strengthen Student-Based Testing of Assignments	https://doi.org/10.1145/2676723.2677247	Quantitative	Pedagogical Technique	Authors Here	None	16	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Not Applicable	Partial and Labeled	Not Present				Observational	Interviews		
2015	SIGCSE	Augmenting Undergraduate Computer Science Education With Programmable Smartwatches	https://doi.org/10.1145/2676723.2677285	Quantitative	Pedagogical Technique	Authors Here	None	77	Not Present	Complete and Labeled	Partial and Labeled	Partial and Not Labeled	Partial and Not Labeled	Not Present	Partial and Labeled	Not Present				Observational	"Assessment Data, Survey"	Partial and Not Labeled	Partial and Not Labeled
2015	SIGCSE	Benefits of Self-explanation in Introductory Programming	https://doi.org/10.1145/2676723.2677260	Quantitative	Pedagogical Technique	Other Modified	Comparison	51	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Labeled	Complete and Labeled	Not Present				Observational	Assessment Data		
2015	SIGCSE	Beyond the Flipped Classroom: Learning by Doing Through Challenges and Hack-a-thons	https://doi.org/10.1145/2676723.2677224	Quantitative	Pedagogical Technique	Authors Here	Comparison	31	Partial and Not Labeled	Complete and Not Labeled	Partial and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Labeled	Partial and Not Labeled				Observational	Assessment Data		
2015	SIGCSE	Bug Infestation!: A Goal-Plan Analysis of CS2 Students' Recursive Binary Tree Solutions	https://doi.org/10.1145/2676723.2677232	Quantitative	Assignment	Authors Here	None	18	Complete and Not Labeled	Complete and Labeled	Complete and Labeled	Partial and Labeled	Partial and Not Labeled	Complete and Not Labeled	Complete and Labeled	Partial and Labeled				Observational	Assessment Data		
2015	SIGCSE	Building Worlds: Bridging Imperative-First and Object-Oriented Programming in CS1-CS2	https://doi.org/10.1145/2676723.2677249	Quantitative	Curriculum	Authors Here	Comparison	70	Not Present	Partial and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Labeled	Not Present				Interventional	Assessment Data		
2015	SIGCSE	Can the Security Mindset Make Students Better Testers?	https://doi.org/10.1145/2676723.2677268	Quantitative	Pedagogical Technique	Authors Here	Comparison	75	Partial and Not Labeled	Complete and Labeled	Partial and Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Not Present				Interventional	Assessment Data		
2015	SIGCSE	"Can We ""Flip"" Non-Major Programming Courses Yet?"	https://doi.org/10.1145/2676723.2677271	Quantitative	Curriculum	Authors Here	None	21	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Not Present				Interventional	"Course Evaluations, Assessment Data"		
2015	SIGCSE	Checked Coverage and Object Branch Coverage: New Alternatives for Assessing Student-Written Tests	https://doi.org/10.1145/2676723.2677300	Quantitative	Other (Metric)	Other Modified	Comparison	2002	Complete and Not Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled				Observational	Automated		
2015	SIGCSE	Computer Scientists at the Biology Lab Bench	https://doi.org/10.1145/2676723.2677246	Quantitative	Curriculum	Authors Here	None	23	Not Present	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Labeled	Not Present				Observational	Survey	Partial and Not Labeled	Not Present
2015	SIGCSE	Correlation of Topic Model and Student Grades Using Comment Data Mining	https://doi.org/10.1145/2676723.2677259	Quantitative	Community	Community	Comparison	123	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Interventional	Assessment Data		
2015	SIGCSE	"Drop, Fail, Pass, Continue: Persistence in CS1 and Beyond in Traditional and Inverted Delivery"	https://doi.org/10.1145/2676723.2677273	Quantitative	Pedagogical Technique	Authors Elsewhere	Comparison	1236	Complete and Not Labeled	Complete and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Not Labeled	Partial and Not Labeled				Observational	"Survey, Course Evaluations"	Not Present	Not Present
2015	SIGCSE	Embedding Secure Coding Instruction into the IDE: A Field Study in an Advanced CS Course	https://doi.org/10.1145/2676723.2677280	Quantitative	Tool	Authors Elsewhere	Comparison	72	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled				Interventional	Assessment Data		
2015	SIGCSE	Engaging Non-Traditional Students in Computer Science through Socially-Inspired Learning and Sustained Mentoring	https://doi.org/10.1145/2676723.2677266	Quantitative	Curriculum	Authors Here	Comparison	123	Not Present	Complete and Labeled	Partial and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Observational	Survey	Partial and Labeled	Partial and Labeled
2015	SIGCSE	Evaluating Pair-Programming for Non-Computer Science Major Students	https://doi.org/10.1145/2676723.2677289	Quantitative	Pedagogical Technique	Other Not Modified	Comparison	61	Complete and Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Labeled	Partial and Labeled	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled				Interventional	Assessment Data		
2015	SIGCSE	Expression of Abstraction: Self Explanation in Code Production	https://doi.org/10.1145/2676723.2677222	Quantitative	Community	Community	Comparison	24	Not Present	Not Present	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Observational	Observations		
2015	SIGCSE	Field Experiences in Teaching Computer Science: Course Organization and Reflections	https://doi.org/10.1145/2676723.2677286	Quantitative	Curriculum	Authors Here	Comparison	32	Complete and Labeled	Complete and Labeled	Partial and Labeled	Not Present	Complete and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Interventional	"Observations, Survey, Assessment Data"	Partial and Not Labeled	Partial and Not Labeled
2015	SIGCSE	Flipped Classroom Strategies for CS Education	https://doi.org/10.1145/2676723.2677252	Quantitative	Pedagogical Technique	Other Modified	None	213	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Labeled	Partial and Labeled	Partial and Labeled	Not Present				Observational	Survey	Partial and Labeled	Complete and Labeled
2015	SIGCSE	From 9 to 90: Engaging Learners of All Ages	https://doi.org/10.1145/2676723.2677248	Quantitative	Curriculum	Other Modified	None	210	Complete and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Not Present				Interventional	Observations		
2015	SIGCSE	Further Evaluations of Industry-Inspired Pair Programming Communication Guidelines with Undergraduate Students	https://doi.org/10.1145/2676723.2677241	Quantitative	Pedagogical Technique	Other Modified	Comparison	28	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled				Observational	Assessment Data		
2015	SIGCSE	Generating Practice Questions as a Preparation Strategy for Introductory Programming Exams	https://doi.org/10.1145/2676723.2677253	Quantitative	Pedagogical Technique	Other Not Modified	Comparison	729	Complete and Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Not Labeled	Complete and Labeled	Not Present				Observational	Assessment Data		
2015	SIGCSE	Hands-On Network Programming Projects in the Cloud	https://doi.org/10.1145/2676723.2677257	Quantitative	Pedagogical Technique	Authors Here	None	18	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Not Labeled	Not Present	Complete and Labeled	Not Present				Interventional	Survey	Partial and Labeled	Partial and Labeled
2015	SIGCSE	Illustrating the Interaction of Algorithms and Data Structures Using the Matching Problem	https://doi.org/10.1145/2676723.2677212	Quantitative	Assignment	Other Modified	None	24	Not Present	Partial and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Not Present	Partial and Not Labeled	Not Present				Interventional	Survey	Partial and Not Labeled	Partial and Not Labeled
2015	SIGCSE	Improving Non-CS Major Performance in CS1	https://doi.org/10.1145/2676723.2677214	Quantitative	Curriculum	Other Modified	Comparison	160	Complete and Not Labeled	Complete and Labeled	Partial and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Labeled	Complete and Labeled	Partial and Not Labeled				Observational	"Assessment Data, Observations"		
2015	SIGCSE	Improving Undergraduate Student Performance in Computer Science at Historically Black Colleges and Universities (HBCUs) through Industry Partnerships	https://doi.org/10.1145/2676723.2677277	Quantitative	Curriculum	Other Modified	Comparison	289	Complete and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Labeled	Complete and Labeled	Not Present				Interventional	Assessment Data		
2015	SIGCSE	Language Migration in non-CS Introductory Programming through Mutual Language Translation Environment	https://doi.org/10.1145/2676723.2677230	Quantitative	Tool	Authors Here	None	86	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Interventional	Assessment Data		
2015	SIGCSE	Lowering the Barrier to Systems-level Networking Projects	https://doi.org/10.1145/2676723.2677211	Quantitative	Tool	Authors Here	None	23	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Labeled	Not Present				Interventional	Assessment Data		
2015	SIGCSE	Mechanical TA: Partially Automated High-Stakes Peer Grading	https://doi.org/10.1145/2676723.2677278	Quantitative	Tool	Authors Here	Comparison	70	Not Present	Complete and Labeled	Not Present	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Interventional	Assessment Data		
2015	SIGCSE	On the Evaluation of Student Team Software Development Projects	https://doi.org/10.1145/2676723.2677223	Quantitative	Pedagogical Technique	Authors Here	Comparison	430	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Not Labeled	Not Present	Complete and Labeled	Not Present				Interventional	"Assessment Data, Survey"	Partial and Not Labeled	Partial and Not Labeled
2015	SIGCSE	"Personalized Attention @ Scale: Talk Isn't Cheap, But It's Effective"	https://doi.org/10.1145/2676723.2677283	Quantitative	Pedagogical Technique	Authors Here	None	667	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Partial and Labeled	Complete and Labeled	Not Present				Interventional	Survey	Complete and Labeled	Complete and Labeled
2015	SIGCSE	Program Decomposition and Complexity in CS1	https://doi.org/10.1145/2676723.2677219	Quantitative	Pedagogical Technique	Authors Here	Comparison	102	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Labeled	Complete and Labeled	Partial and Labeled	Complete and Labeled	Not Present				Interventional	Automated		
2015	SIGCSE	Reactive Game Engine Programming for STEM Outreach	https://doi.org/10.1145/2676723.2677312	Quantitative	Curriculum	Authors Here	None	1	Partial and Not Labeled	Partial and Labeled	Partial and Not Labeled	Partial and Not Labeled	Not Present	Not Present	Not Present	Not Present				Interventional	Not Present		
2015	SIGCSE	Reconsidering Automated Feedback: A Test-Driven Approach	https://doi.org/10.1145/2676723.2677313	Quantitative	Tool	Authors Here	Comparison	1001	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Labeled	Complete and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Observational	Assessment Data		
2015	SIGCSE	Reconsidering the Impact of CS1 on Novice Attitudes	https://doi.org/10.1145/2676723.2677235	Quantitative	Community	Community	Comparison	152	Partial and Not Labeled	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Not Present	Partial and Not Labeled	Complete and Labeled	Not Present				Observational	Survey	Complete and Labeled	Complete and Labeled
2015	SIGCSE	Recursion vs. Iteration: An Empirical Study of Comprehension Revisited	https://doi.org/10.1145/2676723.2677227	Quantitative	Pedagogical Technique	Other Modified	Comparison	78	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Labeled	Partial and Labeled	Partial and Labeled	Not Present				Observational	Assessment Data		
2015	SIGCSE	Statistics-infused Introduction to Computer Science	https://doi.org/10.1145/2676723.2677218	Quantitative	Curriculum	Authors Here	None	39	Not Present	Not Present	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Observational	"Survey, Focus Groups"	Partial and Not Labeled	Partial and Labeled
2015	SIGCSE	StitchFest: Diversifying a College Hackathon to Broaden Participation and Perceptions in Computing	https://doi.org/10.1145/2676723.2677310	Quantitative	Curriculum	Authors Here	None	33	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Partial and Labeled	Complete and Labeled	Not Present				Observational	"Interviews, Observation"		
2015	SIGCSE	Student Response to Teaching of Memory Cues and Resumption Strategies in Computer Science Classes	https://doi.org/10.1145/2676723.2677234	Quantitative	Pedagogical Technique	Authors Here	Comparison	198	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled				Observational	Survey	Complete and Labeled	Complete and Labeled
2015	SIGCSE	Supporting Programming Assignments with Activity Streams: An Empirical Study	https://doi.org/10.1145/2676723.2677276	Quantitative	Pedagogical Technique	Other Modified	Comparison	210	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Labeled	Complete and Labeled	Not Present				Interventional	"Automated, Course Evaluations"		
2015	SIGCSE	Teaching Cybersecurity Analysis Skills in the Cloud	https://doi.org/10.1145/2676723.2677290	Quantitative	Assignment	Other Modified	None	121	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Not Present				Interventional	"Survey, Interviews"	Not Present	Partial and Not Labeled
2015	SIGCSE	The Effectiveness of Video Quizzes in a Flipped Class	https://doi.org/10.1145/2676723.2677302	Quantitative	Pedagogical Technique	Other Modified	Comparison	32	Complete and Labeled	Complete and Not Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Labeled	Complete and Labeled	Not Present				Interventional	Assessment Data		
2015	SIGCSE	The Effectiveness of Visualization for Learning Expression Evaluation	https://doi.org/10.1145/2676723.2677301	Quantitative	Pedagogical Technique	Other Modified	Comparison	3287	Not Present	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Interventional	Assesment Data		
2015	SIGCSE	The Role of Automation in Undergraduate Computer Science Education	https://doi.org/10.1145/2676723.2677226	Quantitative	Pedagogical Technique	Authors Here	Comparison	252	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled				Interventional	"Assessment Data, Automated"		
2015	SIGCSE	Towards Incremental Separation of Surmountable and Insurmountable Programming Difficulties	https://doi.org/10.1145/2676723.2677294	Quantitative	Other	Authors Elsewhere	Comparison	10	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Interventional	Automated		
2015	SIGCSE	Tracking Student Learning from Class to Exam using Isomorphic Questions	https://doi.org/10.1145/2676723.2677239	Quantitative	Pedagogical Technique	Other Modified	Comparison	95	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled				Interventional	Assessment Data		
2015	SIGCSE	Transferring Skills at Solving Word Problems from Computing to Algebra Through Bootstrap	https://doi.org/10.1145/2676723.2677238	Quantitative	Curriculum	Authors Here	Comparison	149	Complete and Labeled	Complete and Labeled	Partial and Labeled	Partial and Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Partial and Labeled				Interventional	Assessment Data		
2015	SIGCSE	Unci: a C++-based Unit-testing Framework for Intro Students	https://doi.org/10.1145/2676723.2677228	Quantitative	Tool	Authors Here	Comparison	38	Partial and Not Labeled	Partial and Not Labeled	Complete and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Interventional	Assessment Data		
2015	SIGCSE	Using SOLO to Classify the Programming Responses of Primary Grade Students	https://doi.org/10.1145/2676723.2677244	Quantitative	Assignment	Other Modified	Comparison	72	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Labeled	Not Present	Not Present	Complete and Labeled	Not Present				Observational	Assessment Data		
2015	SIGCSE	WebWolf: Towards a Simple Framework for Automated Assessment of Webpage Assignments in an Introductory Web Programming Class	https://doi.org/10.1145/2676723.2677217	Quantitative	Tool	Authors Here	Comparison	24	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Not Present				Observational	Automated		
2015	SIGCSE	A Simple Laboratory Environment for Real-World Offensive Security Education	https://doi.org/10.1145/2676723.2677225	Survey	Curriculum	Other Modified	Comparison	27	Not Present	Not Present	Partial and Not Labeled	Partial and Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Not Present				Observational	Survey	Partial and Not Labeled	Not Present
2015	SIGCSE	A Socio-Cognitive Analysis of Summer Camp Outcomes and Experiences	https://doi.org/10.1145/2676723.2677292	Survey	Curriculum	Authors Here	None	59	Complete and Labeled	Not Present	Complete and Not Labeled	Partial and Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Not Present				Observational	Survey	Partial and Labeled	Not Present
2015	SIGCSE	An Analysis of User Engagement in Relation to Computing Workshop Activities	https://doi.org/10.1145/2676723.2677272	Survey	Curriculum	Authors Here	Comparison	12	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled				Interventional	"Survey, Assessment Data"	Complete and Labeled	Partial and Labeled
2015	SIGCSE	An Effective Alternative to the Grace Hopper Celebration	https://doi.org/10.1145/2676723.2677233	Survey	Community	Community	Comparison	542	Not Present	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Observational	Survey	Partial and Labeled	Partial and Not Labeled
2015	SIGCSE	Analyzing Year One of a CS Principles PD Project	https://doi.org/10.1145/2676723.2677265	Survey	Curriculum	Authors Elsewhere	Comparison	10	Not Present	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Observational	"Survey, Assessment Data"	Not Present	Not Present
2015	SIGCSE	Are Females Disinclined to Tinker in Computer Science?	https://doi.org/10.1145/2676723.2677296	Survey	Community	Community	None	93	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Partial and Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled				Observational	Survey	Not Present	Partial and Labeled
2015	SIGCSE	"Bats, Balls, and Lures: Cognitive Style in CS Education"	https://doi.org/10.1145/2676723.2677291	Survey	Community	Community	Comparison	40	Partial and Not Labeled	Complete and Not Labeled	Complete and Not Labeled	Complete and Labeled	Complete and Not Labeled	Partial and Not Labeled	Complete and Labeled	Not Present				Observational	Survey	Complete and Labeled	Complete and Labeled
2015	SIGCSE	Computational Bead Design: A Pilot Summer Camp in Computer Aided Design and 3D Printing for Middle School Girls	https://doi.org/10.1145/2676723.2677303	Survey	Curriculum	Authors Here	Comparison	17	Partial and Not Labeled	Not Present	Complete and Labeled	Partial and Labeled	Complete and Labeled	Partial and Labeled	Partial and Labeled	Not Present				Interventional	Survey	Complete and Labeled	Complete and Labeled
2015	SIGCSE	Integrating Role-Playing Games into Computer Science Courses as a Pedagogical Tool	https://doi.org/10.1145/2676723.2677236	Survey	Pedagogical Technique	Authors Here	None	78	Not Present	Partial and Not Labeled	Complete and Labeled	Partial and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Observational	Survey	Partial and Labeled	Partial and Labeled
2015	SIGCSE	Structuring Flipped Classes with Lightweight Teams and Gamification	https://doi.org/10.1145/2676723.2677240	Survey	Pedagogical Technique	Authors Here	Comparison	193	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Interventional	Survey	Complete and Labeled	Complete and Labeled
2015	SIGCSE	Supporting Creativity and User Interaction in CS 1 Homework Assignments	https://doi.org/10.1145/2676723.2677250	Survey	Pedagogical Technique	Authors Here	Comparison	44	Complete and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Observational	Survey	Complete and Labeled	Complete and Labeled
2015	SIGCSE	Supporting CS10K: A New Computer Science Methods Course for Mathematics Education Students	https://doi.org/10.1145/2676723.2677274	Survey	Community	Community	Comparison	9	Complete and Not Labeled	Partial and Not Labeled	Complete and Not Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Not Labeled	Complete and Labeled	Not Present				Interventional	Survey	Complete and Labeled	Partial and Not Labeled
2015	SIGCSE	Teaching Computing as Science in a Research Experience	https://doi.org/10.1145/2676723.2677231	Survey	Community	Community	None	5001	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled				Observational	Survey	Not Present	Complete and Not Labeled
2015	SIGCSE	Teaching Virtualization by Building a Hypervisor	https://doi.org/10.1145/2676723.2677254	Survey	Pedagogical Technique	Authors Here	None	-1	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Not Present	Partial and Not Labeled	Partial and Not Labeled	Not Present				Observational	Survey	Partial and Not Labeled	Not Present
2015	SIGCSE	The Emerging Role of Self-Perception in Student Intentions	https://doi.org/10.1145/2676723.2677305	Survey	Curriculum	Authors Here	None	219	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled				Observational	Survey	Complete and Labeled	Complete and Labeled
2015	SIGCSE	What Does It Take to Do Computer Programming?: Surveying the K-12 Students' Conceptions	https://doi.org/10.1145/2676723.2677229	Survey	Community	Community	Comparison	541	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled				Observational	Survey	Partial and Labeled	Partial and Labeled
2015	SIGCSE	Engaging High School Students in Modeling and Simulation through Educational Media	https://doi.org/10.1145/2676723.2677237	"Survey,Qualitative"	Tool	Authors Here	Comparison	76	Partial and Not Labeled	Complete and Labeled	Complete and Not Labeled	Partial and Labeled	Complete and Labeled	Partial and Labeled	Complete and Labeled	Not Present				Interventional	"Survey, Focus group"	Partial and Labeled	Partial and Labeled
2014	TOCE	Asking Research Questions: Theoretical Presuppositions	https://doi.org/10.1145/2644924	Descriptive/Persuasive	Other	Authors Here	None	2		Complete and Labeled							Complete and Not Labeled	Complete and Labeled	Complete and Labeled				
2014	TOCE	Informatics Education in Italian Secondary Schools	https://doi.org/10.1145/2602490	Descriptive/Persuasive	Community	Other Not Modified	None	1		Partial and Not Labeled							Complete and Labeled	Complete and Labeled	Complete and Labeled				
2014	TOCE	A Tale of Two Countries: Successes and Challenges in K-12 Computer Science Education in Israel and the United States	https://doi.org/10.1145/2602483	Not Applicable																			
2014	TOCE	Editorial: Computing Education in (K-12) Schools from a Cross-National Perspective	https://doi.org/10.1145/2602481	Not Applicable																			
2014	TOCE	Perspectives and Visions of Computer Science Education in Primary and Secondary (K-12) Schools	https://doi.org/10.1145/2602482	Not Applicable																			
2014	TOCE	Programming in School: Look Back to Move Forward	https://doi.org/10.1145/2602487	Not Applicable																			
2014	TOCE	Restart: The Resurgence of Computer Science in UK Schools	https://doi.org/10.1145/2602484	Not Applicable																			
2014	TOCE	School Subject Informatics (Computer Science) in Russia: Educational Relevant Areas	https://doi.org/10.1145/2602489	Not Applicable																			
2014	TOCE	"Georgia Computes! An Intervention in a US State, with Formal and Informal Education in a Policy Context"	https://doi.org/10.1145/2602488	Qualitative	Community	Authors Here	None	1001	Complete and Not Labeled	Complete and Not Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Not Labeled	Complete and Not Labeled	Complete and Labeled	Not Present				Interventional	Other		
2014	TOCE	"Scenario-Based Programming, Usability-Oriented Perception"	https://doi.org/10.1145/2648814	Qualitative	Pedagogical Technique	Other Not Modified	Comparison	7	Complete and Labeled	Complete and Not Labeled	Complete and Labeled	Partial and Labeled	Partial and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Observational	Interviews		
2014	TOCE	A Case Study of the Introduction of Computer Science in NZ Schools	https://doi.org/10.1145/2602485	Quantitative	Community	Authors Here	None	1001	Complete and Labeled	Partial and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Labeled	Not Present				Observational	Other		
2014	TOCE	"A Crafts-Oriented Approach to Computing in High School: Introducing Computational Concepts, Practices, and Perspectives with Electronic Textiles"	https://doi.org/10.1145/2576874	Quantitative	Curriculum	Authors Here	None	30	Complete and Not Labeled	Complete and Labeled	Partial and Labeled	Partial and Labeled	Partial and Labeled	Partial and Labeled	Complete and Labeled	Not Present				Observational	"Assessment Data, Interviews"		
2014	TOCE	An Achievement Degree Analysis Approach to Identifying Learning Problems in Object-Oriented Programming	https://doi.org/10.1145/2648794	Quantitative	Assignment	Other Modified	Comparison	40	Complete and Not Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Not Present				Interventional	Assessment Data		
2014	TOCE	Computational Thinking in Elementary and Secondary Teacher Education	https://doi.org/10.1145/2576872	Quantitative	Curriculum	Authors Here	None	300	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled				Interventional	Survey	Partial and Labeled	Partial and Not Labeled
2014	TOCE	CSTutor: A Sketch-Based Tool for Visualizing Data Structures	https://doi.org/10.1145/2535909	Quantitative	"Pedagogical Technique, Tool"	Authors Here	Comparison	1000	Complete and labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Not Present				Interventional	Assessment Data		
2014	TOCE	Cybersecurity Education: Bridging the Gap Between Hardware and Software Domains	https://doi.org/10.1145/2538029	Quantitative	Curriculum	Authors Here	None	30	Complete and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Interventional	Survey	Partial and Not Labeled	Partial and Not Labeled
2014	TOCE	Integrating Testing into Software Engineering Courses Supported by a Collaborative Learning Environment	https://doi.org/10.1145/2648787	Quantitative	Tool	Authors Elsewhere	Comparison	72	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Not Present	Partial and Labeled	Complete and Labeled	Complete and Labeled				Interventional	Observations		
2014	TOCE	Using UML Modeling to Facilitate Three-Tier Architecture Projects in Software Engineering Courses	https://doi.org/10.1145/2635831	Quantitative	Pedagogical Technique	Other Not Modified	Comparison	202	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Labeled	Complete and Labeled	Not Present				Interventional	Assessment Data		
2014	TOCE	Computer Science Education in French Secondary Schools: Historical and Didactical Perspectives	https://doi.org/10.1145/2602486	Survey	Community	Authors Here	Comparison	300	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Not Present				Observational	Survey	Partial and Not Labeled	Not Present
2014	TOCE	Fiction as an Introduction to Computer Science Research	https://doi.org/10.1145/2576873	Survey	Pedagogical Technique	Authors Here	Comparison	150	Not Present	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Not Present	Complete and Not Labeled	Partial and Labeled	Not Present				Interventional	Survey	Partial and Not Labeled	Complete and Labeled
2014	TOCE	Utilizing Structural Equation Modeling and Social Cognitive Career Theory to Identify Factors in Choice of IT as a Major	https://doi.org/10.1145/2623198	Survey	Community	Community	Comparison	309	Complete and Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Labeled	Complete and Labeled	Not Present				Observational	Survey	Complete and Labeled	Complete and Labeled
2015	TOCE	"Computer Science Education in North-Rhine Westphalia, GermanyA Case Study"	https://doi.org/10.1145/2716313	Exploratory																			
2015	TOCE	Computer Science (CS) Education in Indian Schools: Situation Analysis using Darmstadt Model	https://doi.org/10.1145/2716325	Not Applicable																			
2015	TOCE	Computing Education in KoreaCurrent Issues and Endeavors	https://doi.org/10.1145/2716311	Not Applicable																			
2015	TOCE	How to Implement Rigorous Computer Science Education in K-12 Schools? Some Answers and Many Questions	https://doi.org/10.1145/2729983	Not Applicable																			
2015	TOCE	In Memoriam: Roland Mittermeir (1950--2014)	https://doi.org/10.1145/2729982	Not Applicable																			
2015	TOCE	Introduction to the Special Issue on Web Development	https://doi.org/10.1145/2724759	Not Applicable																			
2015	TOCE	Looking Backward to Look Forward: TOCE in Transition	https://doi.org/10.1145/2817209	Not Applicable																			
2015	TOCE	A Qualitative Study of Students' Computational Thinking Skills in a Data-Driven Computing Class	https://doi.org/10.1145/2676660	Qualitative	Other	Authors Here	Comparison	5	Complete and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled				Observational	Observations		
2015	TOCE	"Uncovering ""Threshold Concepts"" in Web Development: An Instructor Perspective"	https://doi.org/10.1145/2700513	Qualitative	Curriculum	Authors Here	None	5	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Labeled	Complete and Labeled	Partial and Labeled	Complete and Labeled	Complete and Labeled				Observational	Interviews		
2015	TOCE	An Analysis of HTML and CSS Syntax Errors in a Web Development Course	https://doi.org/10.1145/2700514	Quantitative	Community	Community	None	23	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Labeled	Complete and Labeled	Complete and Labeled				Observational	Automated		
2015	TOCE	Children Programming Games: A Strategy for Measuring Computational Learning	https://doi.org/10.1145/2677091	Quantitative	Pedagogical Technique	Authors Here	None	325	Complete and Not Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Labeled	Complete and Labeled	Not Present				Observational	Automated		
2015	TOCE	"From Scratch to ""Real"" Programming"	https://doi.org/10.1145/2677087	Quantitative	Pedagogical Technique	Authors Elsewhere	Comparison	120	Complete and Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Not Labeled	Complete and Labeled	Not Present				Interventional	Focus Groups		
2015	TOCE	Object-Oriented Design and Programming: An Investigation of Novices' Conceptions on Objects and Classes	https://doi.org/10.1145/2700519	Quantitative	Community	Community	None	56	Complete and Labeled	Complete and Labeled	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Not Labeled	Complete and Labeled	Partial and Not Labeled				Observational	Assessment Data (students' answers for an exam question)		
2015	TOCE	"Smartphones, Studio-Based Learning, and Scaffolding: Helping Novices Learn to Program"	https://doi.org/10.1145/2677089	Quantitative	Pedagogical Technique	Authors Here	None	53	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Labeled	Complete and Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled				Observational	"Observations, Interviews"		
2015	TOCE	Teaching Computer Vision: Bringing Research Benchmarks to the Classroom	https://doi.org/10.1145/2597627	Quantitative	Assignment	Other Not Modified	Comparison	41	Partial and Not Labeled	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Labeled	Not Present				Interventional	Survey	Partial and Not Labeled	Partial and Not Labeled
2015	TOCE	Teaching Introductory Programming: A Quantitative Evaluation of Different Approaches	https://doi.org/10.1145/2662412	Quantitative	Pedagogical Technique	Authors Here	Comparison	761	Complete and Labeled	Complete and Labeled	Partial and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled	Not Present				Interventional	Assessment Data		
2015	TOCE	Teaching Mathematical Reasoning Principles for Software Correctness and Its Assessment	https://doi.org/10.1145/2716316	Quantitative	Curriculum	Authors Here	Comparison	-1	Not Present	Complete and Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Not Labeled	Partial and Labeled	Not Present				Observational	"Survey, Assessment Data"	Partial and Not Labeled	Complete and Not Labeled
2015	TOCE	A Purposeful MOOC to Alleviate Insufficient CS Education in Finnish Schools	https://doi.org/10.1145/2716314	Survey	Community	Community	Comparison	358	Complete and Labeled	Complete and Not Labeled	Partial and Labeled	Complete and Labeled	Partial and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled				Observational	"Survey, Automated"	Partial and Not Labeled	Not Present
2015	TOCE	Investigating Essential Factors on Students' Perceived Accomplishment and Enjoyment and Intention to Learn in Web Development	https://doi.org/10.1145/2700515	Survey	Curriculum	Authors Here	None	36	Complete and Labeled	Complete and Labeled	Complete and Labeled	Partial and Labeled	Partial and Labeled	Complete and Labeled	Complete and Labeled	Complete and Labeled				Observational	Survey	Partial and Not Labeled	Complete and Labeled
2015	TOCE	Scalable Game Design: A Strategy to Bring Systemic Computer Science Education to Schools through Game Design and Simulation Creation	https://doi.org/10.1145/2700517	Survey	Pedagogical Technique	Authors Elsewhere	None	10000	Partial and Not Labeled	Complete and Labeled	Not Present	Partial and Not Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Not Present				Observational	Survey	Partial and Not Labeled	Partial and Not Labeled
2015	TOCE	Examining Interest and Grades in Computer Science 1: A Study of Pedagogy and Achievement Goals	https://doi.org/10.1145/2802752	"Survey,Quantitative"	Curriculum	Authors Here	Comparison	119	Complete and Labeled	Complete and Labeled	Complete and Labeled	Complete and Not Labeled	Partial and Not Labeled	Complete and Labeled	Complete and Labeled	Not Present				Observational	"Assessment Data, Survey"	Complete and Labeled	Complete and Labeled


==> DataAnalysis/TOCE-Data.csv <==
Reviewer,Paper ID,Evaluation Method,Evaluation Subject,Evaluation Subject Source,Comparison,Number of Subjects,Research Objective,Related Work,Subjects,Study Design,Data Collection,Analysis Procedures,Results,Threats to Validity,D1,D2,D3,Type of Study,S - Conducting the Survey,S - Survey Questions - Design
1,A1-KAFAI,Experimental,Curriculum,Authors Here,None,30-Nov,Complete and Not labeled,Complete and Labeled,Partial and Labeled,Partial and Labeled,Partial and Labeled,Partial and Labeled,Complete and Labeled,Not Present,,,,Observational,,
2,A1-KAFAI,Experimental,Curriculum,Authors Here,None,30-Nov,Complete and Not Labeled,Complete and Labeled,Partial and Labeled,Partial and Labeled,Partial and Labeled,Partial and Labeled,Complete and Labeled,Not Present,,,,Observational,,
1,A10-BELL,Experimental - Quasi-experimental - CS - ER,Community,Authors Here,None,1000+,Complete and Labeled,Partial and Labeled,Partial and Not Labeled,Not Present,Not Present,Not Present,Partial and Labeled,Not Present,,,,,,
2,A10-BELL,Experimental - Quasi-experimental - CS - ER,Community,Authors Here,None,1000+,Complete and Labeled,Partial and Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Not labeled,Partial and Not Labeled,Partial and Labeled,Not Present,,,,,,
1,A11-BARON,Survey,Community,Authors Here,Historical Generated for Old Study,151 - 300,Complete and Not labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,,,,,Partial and Not Labeled,Not Present
2,A11-BARON,Survey,Community,Authors Here,Historical Generated for Old Study,???,Complete and Not labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,,,,,Partial and Not Labeled,Not Present
1,A12-ROLANDSSON,Not Applicable,,,,,,,,,,,,,,,,,,
2,A12-ROLANDSSON,Not Applicable,,,,,,,,,,,,,,,,,,
1,A13-GUZDIAL,Qualitative Data,Community,Authors Here,None,1000+,Complete and Not Labeled,"Complete and Labeled, Complete and Not labeled",Complete and Labeled,Complete and Not labeled,Complete and Not labeled,Complete and Not labeled,Complete and Labeled,Not Present,,,,,,
2,A13-GUZDIAL,Qualitative Data,Community,Authors Here,None,1000+,Complete and Not Labeled,"Complete and Labeled, Complete and Not labeled",Complete and Labeled,Complete and Not labeled,Complete and Not labeled,Complete and Not labeled,Complete and Labeled,Not Present,,,,,,
1,A14-KHENNER,Not Applicable,,,,,,,,,,,,,,,,,,
2,A14-KHENNER,Not Applicable,,,,,,,,,,,,,,,,,,
1,A15-BELLETTINI,Descriptive - Persuasive,Community,Other Not Modified,None,,Not Present,Partial and Not Labeled,Not Present,Not Present,Not Present,Not Present,Not Present,Not Present,Complete and Labeled,Complete and Labeled,Complete and Labeled,,,
2,A15-BELLETTINI,Descriptive - Persuasive,Community,Other Not Modified,None,,Not Present,Partial and Not Labeled,Not Present,Not Present,Not Present,Not Present,Not Present,Not Present,Complete and Labeled,Complete and Labeled,Complete and Labeled,,,
1,A2-LUKOWIAK,Experiment,Curriculum,Authors Here,None,30-Nov,Complete and Not labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,,Partial and Not Labeled,Partial and Not Labeled
2,A2-LUKOWIAK,Experiment,Curriculum,Authors Here,None,30-Nov,Complete and Not labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,,Partial and Not Labeled,Partial and Not Labeled
1,A3-BUCHANAN,Experiment,"Pedagogical Technique, Tool",Authors Here,New Data,300 - 1000,Complete and labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Interventional,,
2,A3-BUCHANAN,Experiment,"Pedagogical Technique, Tool",Authors Here,New Data,300 - 1000,Complete and labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Interventional,,
1,A4-GOLDSMITH,Survey,Pedagogical Technique,Authors Here,New Data,76-150,Not Present,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,Complete and Not Labeled,Partial and Labeled,Not Present,,,,,Partial and Not Labeled,Complete and Labeled
2,A4-GOLDSMITH,Survey,Pedagogical Technique,Authors Here,New Data,76-150,Not Present,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,Complete and Not Labeled,Partial and Labeled,Not Present,,,,,Partial and Not Labeled,Complete and Labeled
1,A5-YADAV,Experimental - Quasi-experimental - CS - ER,Curriculum,Authors Here,None,151 - 300,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,,,,Interventional,Partial and Labeled,Partial and Not Labeled
2,A5-YADAV,Experimental - Quasi-experimental - CS - ER,Curriculum,Authors Here,None,151 - 300,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,,,,Interventional,Partial and Labeled,Partial and Not Labeled
1,P107-SIMON,Survey,Community,Authors Here,None,300 - 1000,Partial and Not Labeled,Complete and Labeled,Partial and Labeled,Partial and Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,,Complete and Labeled,Partial and Labeled
2,P107-SIMON,Survey,Community,Authors Here,None,300 - 1000,Partial and Not Labeled,Complete and Labeled,Partial and Labeled,Partial and Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,,Complete and Labeled,Partial and Labeled
1,P115-HEWNER_2,Qualitative Data,Community,Authors Here,None,31-75,Partial and Not labeled,Complete and Not Labeled,Partial and Labeled,Partial and Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,,,
2,P115-HEWNER_2,Qualitative Data,Community,Authors Here,None,31-75,Partial and Not labeled,Complete and Not Labeled,Partial and Labeled,Partial and Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,,,
1,P123-SCOTT,Survey,Other,Authors Elsewhere,None,151 - 300,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,,,,,Complete and Labeled,Complete and Not Labeled
2,P123-SCOTT,Survey,Other,Authors Elsewhere,None,151 - 300,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,,,,,Complete and Labeled,Complete and Not Labeled
1,P13-COOPER,Experimental - Quasi-experimental,Pedagogical Technique,Other Modified,New Generated for this Study,31-75,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,,,,Interventional,,
2,P13-COOPER,Experimental - Quasi-experimental,Pedagogical Technique,Authors Here,New Generated for this Study,31-75,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,,,,Interventional,,
1,P131-MORRISON,Survey,Pedagogical Technique,Authors-Here,None,151-300,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Not Labeled,Complete and Labeled,Complete and Labeled,,,,,Complete and Not Labeled,Complete and Not Labeled
2,P131-MORRISON,Survey,Pedagogical Technique,Authors-Here,None,151-300,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Not labeled,Complete and Labeled,Complete and Labeled,,,,,Complete and Not labeled,Complete and Not Labeled
1,P15-BLAU,Survey,Tool,Authors Here,None,31-75,Not Present,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,Complete and Not Labeled,Not Present,,,,,Partial and Not Labeled,Partial and Not Labeled
2,P15-BLAU,Survey,Tool,Authors Here,None,31-75,Not Present,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,Complete and Not Labeled,Not Present,,,,,Partial and Not Labeled,Partial and Not Labeled
1,P21-DIETHELM,Descriptive,Other,None,None,,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,,,
2,P21-DIETHELM,Descriptive,Other,None,None,N/A,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,,,
1,P21-GAUDENCIO,Experimental - Quasi-experimental - CS - ER,Other,Authors Elsewhere,New Generated for this Study,30-Nov,Complete and Labeled,Complete and Labeled,Not Present,"Partial and Not Labeled, Complete and Not labeled",Not Present,Complete and Labeled,Complete and Labeled,Complete and Labeled,,,,Interventional,,
2,P21-GAUDENCIO,Experimental - Quasi-experimental - CS - ER,Other,Authors Elsewhere,New Generated for this Study,30-Nov,Complete and Labeled,Complete and Labeled,Not Present,Partial and Not Labeled,Not Present,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,,,,Interventional,,
1,P21-MORRISON,Experimental - Quasi-experimental - CS - ER,Pedagogical Technique,Authors Here,New Generated for this Study,31-75,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,,,,Interventional,,
2,P21-MORRISON,Experimental - Quasi-experimental - CS - ER,Pedagogical Technique,Authors Here,New Generated for this Study,31-75,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,,,,Interventional,,
1,P27-BELLETTINI,Missing,,,,,,,,,,,,,,,,,,
2,P27-BELLETTINI,Not sure - I'd like another opinion on this paper,,,,,,,,,,,,,,,,,,
1,P27-IOSUP,Survey,Pedagogical Technique,Authors Here,None,300 - 1000,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Not Present,,,,Interventional,,
2,P27-IOSUP,Experiment,Pedagogical Technique,Authors Here,None,300 - 1000,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Not Present,Partial and Not Labeled,Not Present,Partial and Labeled,Not Present,,,,Interventional,,
1,P285-TEAGUE,Qualitative Data,Assignment,Authors Here,None,10-Mar,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Partial and Not Labeled,Partial and Labeled,Complete and Not Labeled,Not Present,,,,,,
2,P285-TEAGUE,Qualitative Data,Assignment,Authors Here,None,10-Mar,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Partial and Not Labeled,Partial and Labeled,Complete and Not Labeled,Not Present,,,,,,
1,P291-FALKNER,Qualitative Data,Pedagogical Technique,Others-Not Modified,None,76-150,Complete and Not Labeled,Complete and Labeled,Complete and Not Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,,,,Observational,,
2,P291-FALKNER,Qualitative Data,Pedagogical Technique,Others-Not Modified,None,76-150,Complete and Not Labeled,Complete and Labeled,Complete and Not Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Observational,,
1,P297-PIRKER,Experiment,Pedagogical Technique,Authors-Here,None,30-Nov,Complete and Not Labeled,Complete and Labeled,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Not Present,Complete and Labeled,Not Present,,,,Interventional,Complete and Not Labeled,Complete and Not Labeled
2,P297-PIRKER,Experiment,Pedagogical Technique,Authors-Here,None,30-Nov,Complete and Not Labeled,Complete and Labeled,Complete and Not labeled,Complete and Labeled,Partial and Not Labeled,Not Present,Complete and Labeled,Not Present,,,,Interventional,Complete and Not Labeled,Complete and Not Labeled
1,P3-MELLETTI,Missing,,,,,,,,,,,,,,,,,,
2,P3-MELLETTI,Missing,,,,,,,,,,,,,,,,,,
1,P303-TIRRONEN,Experiment,Other,Others-Not Modified,None,76 - 150,Complete and Not labeled,Complete and Labeled,Partial and Not Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Observational,,
2,P303-TIRRONEN,Experiment,Other,Others-Not Modified,None,76 - 150,Complete and Not labeled,Complete and Labeled,Partial and Not Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Observational,,
1,P31-SEARLE,Qualitative Data,Pedagogical Technique,Authors Here,None,10-Mar,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,,,
2,P31-SEARLE,Qualitative Data,Pedagogical Technique,Authors Here,None,10-Mar,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,,,
1,P33-ADSHEAD,Not Applicable,,,,,,,,,,,,,,,,,,
2,P33-ADSHEAD,Not Applicable,,,,,,,,,,,,,,,,,,
1,P33-HAARANEN,"Survey, Experimental",Pedagogical Technique,Authors-Elsewhere,None,100-275,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Labeled,Partial and Labeled,Partial and Not Labeled,Partial and Labeled,Not Present,,,,Interventional,Partial and Labeled,Partial and Not Labeled
2,P33-HAARANEN,"Survey, Experimental",Pedagogical Technique,Authors-Elsewhere,None,100-275,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Labeled,Partial and Labeled,Partial and Not Labeled,Partial and Labeled,Not Present,,,,Interventional,Partial and Labeled,Partial and Not Labeled
1,P39-INSA,Experiment,Tool,Authors Here,New Data,300 - 1000,Not Present,Complete and Labeled,Not Present,Not Present,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,,,,,,
2,P39-INSA,Experiment,Tool,Authors-Here,New Data,300 - 1000,Not Present,Complete and Labeled,Not Present,Not Present,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,,,,,,
1,P39-MORRISON,Missing,,,,,,,,,,,,,,,,,,
2,P39-MORRISON,Missing,,,,,,,,,,,,,,,,,,
1,P398-MAENPAA,Missing,,,,,,,,,,,,,,,,,,
2,P398-MAENPAA,Missing,,,,,,,,,,,,,,,,,,
1,P404-HOOSHANGI,Experimental - Quasi-experimental - CS - ER,Pedagogical Technique,Authors Here,New Generated for this Study,31-75,Partial and Not Labeled,Complete and Labeled,Partial and Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Interventional,,
2,P404-HOOSHANGI,Experimental - Quasi-experimental - CS - ER,Pedagogical Technique,Authors Here,New Generated for this Study,31-75,Partial and Not Labeled,Complete and Labeled,Partial and Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Not Present,,,,Interventional,,
1,P410-PETTIT,Experimental - Quasi-experimental - CS - ER,Other,Authors Here,None,151 - 300,Partial and Not Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Partial and Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,,
2,P410-PETTIT,Experimental - Quasi-experimental - CS - ER,Other,Authors Here,None,151 - 300,Partial and Not Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Partial and Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,,
1,P416-BUFFARDI,Experimental - Quasi-experimental - CS - ER,Tool,Authors Here,New Generated for this Study,1000+,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Labeled,Complete and Not labeled,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,,,,Observational,,
2,P416-BUFFARDI,Experimental - Quasi-experimental - CS - ER,Tool,Authors Here,New Generated for this Study,1000+,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Labeled,Complete and Not labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Observational,,
1,P421-WITTENBERG,Missing,,,,,,,,,,,,,,,,,,
2,P421-WITTENBERG,Missing,,,,,,,,,,,,,,,,,,
1,P424-PALICHERLA,Survey,Pedagogical Technique,Authors-Here,None,,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,Partial and Not Labeled,Partial and Not Labeled,Not Present,,,,,Partial and Not Labeled,Not Present
2,P424-PALICHERLA,Survey,Pedagogical Technique,Authors-Here,None,,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,Partial and Not Labeled,Partial and Not Labeled,Not Present,,,,,Partial and Not Labeled,Not Present
1,P45-DEKHANE,Experiment,Curriculum,Authors Here,None,,Complete and Labeled,Complete and Labeled,Partial and Labeled,Partial and Labeled,Partial and Labeled,Complete and Labeled,Partial and Labeled,Not Present,,,,Interventional,,
2,P45-DEKHANE,Experiment,Curriculum,Authors Here,None,,Complete and Labeled,Complete and Labeled,Partial and Labeled,Partial and Labeled,Partial and Labeled,Complete and Labeled,Partial and Labeled,Not Present,,,,Interventional,,
1,P49-KRUTZ,Experiment,Assignment,Authors Here,None,76 - 150,Complete and Not Labeled,Complete and Labeled,Partial and Labeled,Not Present,Partial and Labeled,Partial and Not Labeled,Partial and Labeled,Not Present,,,,Interventional,Partial and Not Labeled,Complete and Not Labeled
2,P49-KRUTZ,Experiment,Assignment,Authors Here,None,76 - 150,Complete and Not labeled,Complete and Labeled,Partial and Labeled,Not Present,Partial and Labeled,Partial and Not Labeled,Partial and Labeled,Not Present,,,,Interventional,Partial and Not Labeled,Complete and Not Labeled
1,P55-SZABO,Qualitative Data,Assignment,Authors Here,None,30-Nov,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Not Labeled,Partial and Labeled,Partial and Labeled,Not Present,,,,,,
2,P55-SZABO,Qualitative Data,Assignment,Authors Here,None,30-Nov,Complete and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Partial and Not Labeled,Not Present,,,,,,
1,P61-ZACCAI,Experiment,Tool,Authors Here,None,151 - 300,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,,
2,P61-ZACCAI,Experiment,Tool,Authors Here,None,151 - 300,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,,,,Interventional,,
1,P67-KNOBELSDORF,Experiment,Pedagogical Technique,Authors Here,None,151 - 300,Partial and Not Labeled,Partial and Not Labeled,Complete and Not labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,,,,Interventional,,
2,P67-KNOBELSDORF,Experiment,Pedagogical Technique,Authors Here,None,151 - 300,Partial and Not Labeled,Partial and Not Labeled,Complete and Not labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,,,,Interventional,,
1,P73-GORMAN,Missing,,,,,,,,,,,,,,,,,,
2,P73-GORMAN,Missing,,,,,,,,,,,,,,,,,,
1,P75-SEARLE,Qualitative Data,Curriculum,Authors Here,None,30-Nov,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Partial and Labeled,Complete and Labeled,Partial and Not Labeled,,,,,,
2,P75-SEARLE,Qualitative Data,Curriculum,Authors Here,None,30-Nov,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Partial and Labeled,Complete and Labeled,Partial and Not Labeled,,,,,,
1,P83-HODARI,Qualitative Data,Community,Authors Elsewhere,None,31-75,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and labeled,Complete and Labeled,Partial and labeled,Complete and Labeled,Partial and labeled,,,,,,
2,P83-HODARI,Qualitative Data,Community,Authors Elsewhere,None,31-75,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and labeled,Complete and Labeled,Partial and labeled,Complete and Labeled,Partial and labeled,,,,,,
1,P85-FREEMAN,Survey,Tool,Authors Here,None,31-75,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Not labeled,Partial and Not Labeled,Complete and Not labeled,Complete and Labeled,Complete and Not labeled,,,,Interventional,,
2,P85-FREEMAN,Survey,Tool,Authors Here,None,31-75,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Not labeled,Partial and Not Labeled,Complete and Not labeled,Complete and Labeled,Complete and Not labeled,,,,Interventional,,
1,P9-FRISON,Missing,,,,,,,,,,,,,,,,,,
2,P9-FRISON,Missing,,,,,,,,,,,,,,,,,,
1,P91-THOMAS,Qualitative Data,Assignment,Authors Here,Historical Generated for Old Study,31-75,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Not labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,,,,,,
2,P91-THOMAS,Qualitative Data,Assignment,Authors Here,Historical Generated for Old Study,31-75,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Not labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,,,,,,
1,P99-TENENBERG,Not Applicable,,,,,,,,,,,,,,,,,,
2,P99-TENENBERG,Not Applicable,,,,,,,,,,,,,,,,,,

==> DataAnalysis/TOCE-Data__Old_Version_.csv <==
Reviewer ID,Paper ID,Research Objective,Related Work,Subjects,Study Design,Data Collection,Analysis Procedures,Results,Threats to Validity,Evaluation Method,Evaluation Subject,Evaluation Subject Source,Comparison,Number of Subjects,D1,D2,D3,Ex1,S - Conducting the Survey,S - Survey Questions - Design
1,A10-BELL,Not Present,Not Present,Partial and Not Labeled,Partial and Not Labeled,Complete and Not labeled,Partial and Not Labeled,Partial and Labeled,Not Present,Experimental,Curriculum,Authors Here,New Generated for this Study,1000+,,,,,,
2,A10-BELL,Complete and Labeled,Partial and Labeled,Not Applicable,Not Applicable,Not Applicable,Not Applicable,Partial and Labeled,Not Present,Experimental,Community,Authors Here,None,1000+,,,,,,
1,A11-BARON,Complete and Not labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,Survey,Community,Authors Here,Historical Generated for Old Study,151 - 300,,,,,Partial and Not Labeled,Not Present
2,A11-BARON,,Not Present,,,,,,,Descriptive,Curriculum,Authors Here,None,,Partial and Not Labeled,Complete and Labeled,Complete and Not labeled,,,
1,A12-ROLANDSSON,Complete and Labeled,Not Applicable,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Not Present,Complete and Labeled,Not Present,Qualitative,Curriculum,Authors Here,Historical Generated for Old Study,30-Nov,,,,,,
2,A12-ROLANDSSON,,,,,,,,,Not_Applicable,,,,,,,,,,
1,A13-GUZDIAL,Partial and Not Labeled,Not Present,Not Present,Not Present,Not Present,Not Present,Partial and Labeled,Not Present,Experimental,Community,Authors Elsewhere,New Generated for this Study,1000+,,,,Interventional,,
2,A13-GUZDIAL,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Not labeled,Complete and Not labeled,Complete and Not labeled,Complete and Labeled,Not Present,Qualitative,Community,Authors Here,None,1000+,,,,,,
1,A14-KHENNER,,,,,,,,,Not_Applicable,,,,,,,,,,
2,A14-KHENNER,,Not Present,,,,,,,Descriptive,Community,Authors Here,None,,Partial and Not Labeled,Partial and Labeled,Complete and Labeled,,,
1,A15-BELLETTINI,Partial and Not Labeled,,Complete and Not labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,Descriptive,Curriculum,Authors Here,None,1,Partial and Not Labeled,Partial and Not Labeled,Complete and Not labeled,,,
2,A15-BELLETTINI,Not Present,Partial and Not Labeled,Not Present,Not Present,Not Present,Not Present,Not Present,Not Present,Descriptive,Community,Other Not Modified,None,,Complete and Labeled,Complete and Labeled,Complete and Labeled,,,
1,A1-KAFAI,Complete and Not labeled,Complete and Labeled,Complete and Labeled,Complete and Not labeled,Complete and Not labeled,Complete and Labeled,Complete and Labeled,Not Present,Qualitative,Pedagogical,Authors Here,None,30-Nov,,,,,,
2,A1-KAFAI,,Not Present,,,,,,,Descriptive,Pedagogical,Authors Here,None,30-Nov,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,,,
1,A2-LUKOWIAK,Complete and Not labeled,Not Present,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,Survey,Curriculum,Authors Here,None,30-Nov,,,,,Partial and Not Labeled,Partial and Not Labeled
2,A2-LUKOWIAK,,Not Present,,,,,,,Descriptive,Curriculum,Authors Here,None,,Partial and Not Labeled,Partial and Labeled,Partial and Not Labeled,,,
1,A3-BUCHANAN,Complete and Not labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,,Experimental,Tool,Others Not Modified,,300 - 1000,,,,Interventional,,
2,A3-BUCHANAN,Complete and Not labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,Experimental,Tool,Authors Here,None,300 - 1000,,,,Interventional,,
1,A4-GOLDSMITH,Complete and Not labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Not Present,Survey,Pedagogical,Authors Here,New Generated for this Study,31-75,,,,,Partial and Not Labeled,Complete and Labeled
2,A4-GOLDSMITH,,Complete and Labeled,,,,,,,Descriptive,Pedagogical,Authors Here,None,,Complete and Not labeled,Partial and Labeled,Not Present,,,
1,A5-YADAV,Complete and Not labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Partial and Labeled,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,,Experimental,Authors Here,Curriculum,300 - 1000,None,,,Interventional,Partial and Labeled,Partial and Not Labeled
2,A5-YADAV,Complete and Labeled,Complete and Not labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Experimental,Curriculum,Authors Here,,151 - 300,,,,,,
1,P107-SIMON,Partial and Not Labeled,Complete and Labeled,Partial and Labeled,Partial and Not Labeled,Partial and Labeled,Not Present,,,Survey,Community,,,300 - 1000,,,,,Partial and Not Labeled,Not Present
2,P107-SIMON,Partial and Not Labeled,Complete and Labeled,Partial and Labeled,Partial and Labeled,Not Present,Complete and Labeled,Complete and Labeled,Not Present,Qualitative,Community,Other Modified,None,300 - 1000,,,,,Complete and Labeled,Partial and Labeled
1,P115-HEWNER_2,Partial and Not Labeled,Not Present,Partial and Labeled,Partial and Labeled,Not Present,Not Present,Partial and Labeled,Not Present,Qualitative,Other,Authors Here,None,31-75,,,,,,
2,P115-HEWNER_2,Complete and Not labeled,Complete and Labeled,Partial and Labeled,Partial and Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Qualitative,Community,Authors Here,None,31-75,,,,,,
1,P123-SCOTT,Complete and Labeled,Not Present,Complete and Labeled,,Complete and Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Survey,Tool,Authors Here,None,,,,,,Partial and Labeled,Partial and Not Labeled
2,P123-SCOTT,Complete and Labeled,Complete and Not labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Qualitative,Other,Authors Elsewhere,None,151 - 300,,,,,,
1,P131-MORRISON,,Not Present,,,,,,,Descriptive,Tool,Authors Here,None,,Partial and Not Labeled,Partial and Labeled,Not Present,,,
2,P131-MORRISON,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Not labeled,Complete and Labeled,Complete and Labeled,Survey,Pedagogical,Other Modified,Historical Generated for Old Study,151 - 300,,,,,Complete and Not labeled,Complete and Not labeled
1,P13-COOPER,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,,Experimental,Pedagogical,None,,31-75,,,,Interventional,,
2,P13-COOPER,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Experimental,Pedagogical,Other Modified,New Generated for this Study,31-75,,,,Interventional,,
1,P15-BLAU,Partial and Labeled,Complete and Labeled,Partial and Labeled,,Partial and Not Labeled,Partial and Not Labeled,Complete and Not labeled,Not Present,Survey,Tool,Authors Here,None,31-75,,,,,Complete and Labeled,Not Present
2,P15-BLAU,Not Present,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,Not Present,Partial and Labeled,Not Present,Survey,Tool,Authors Here,None,,,,,,Partial and Not Labeled,
1,P21-DIETHELM,,Not Present,,,,,,,Descriptive,Other,Authors Here,None,,Partial and Labeled,Partial and Labeled,Not Present,,,
2,P21-DIETHELM,,,,,,,,,Not_Applicable,,,,,,,,,,
1,P21-GAUDENCIO,Complete and Labeled,Complete and Labeled,Not Present,Partial and Not Labeled,Not Present,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Experimental,Assignment,Authors Here,New Generated for this Study,30-Nov,,,,Interventional,,
2,P21-GAUDENCIO,Complete and Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,,Complete and Labeled,Complete and Labeled,Complete and Labeled,Experimental,Other,Authors Elsewhere,New Generated for this Study,30-Nov,,,,Interventional,,
1,P21-MORRISON,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Experimental,Assignment,Authors Here,New Generated for this Study,31-75,,,,Interventional,,
2,P21-MORRISON,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Experimental,Pedagogical,Authors Here,New Generated for this Study,31-75,,,,Interventional,,
1,P27-BELLETTINI,,,,,,,,,Missing,,,,,,,,,,
2,P27-BELLETTINI,,Not Present,,,,,,,Descriptive,Community,Authors Here,None,1000+,Partial and Not Labeled,Partial and Labeled,Not Present,,,
1,P27-IOSUP,,Partial and Labeled,,,,,,,Descriptive,Pedagogical,Authors Here,None,,Partial and Not Labeled,Complete and Labeled,Not Present,,,
2,P27-IOSUP,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,Partial and Not Labeled,Not Present,Partial and Labeled,Not Present,Experimental,Pedagogical,Authors Here,New Generated for this Study,300 - 1000,,,,Interventional,,
1,P285-TEAGUE,Complete and Not labeled,Not Present,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Qualitative,Pedagogical,Authors Here,New Generated for this Study,10-Mar,,,,,,
2,P285-TEAGUE,,Not Present,,,,,,,Descriptive,Pedagogical,Authors Here,None,300 - 1000,Partial and Not Labeled,Partial and Labeled,Complete and Labeled,,,
1,P291-FALKNER,Partial and Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Not Present,Experimental,Pedagogical,Authors Here,None,76 - 150,,,,Observational,,
2,P291-FALKNER,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Qualitative,Pedagogical,Authors Here,New Generated for this Study,76 - 150,,,,,,
1,P297-PIRKER,,Not Present,,,,,,,Descriptive,Curriculum,Authors Here,None,30-Nov,Partial and Not Labeled,Partial and Labeled,Complete and Labeled,,,
2,P297-PIRKER,Complete and Not labeled,Complete and Labeled,Complete and Not labeled,Not Present,Partial and Not Labeled,Not Present,Complete and Labeled,Not Present,Experimental,Pedagogical,Other Modified,None,30-Nov,,,,Interventional,,
1,P303-TIRRONEN,Complete and Not labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,Experimental,Community,Authors Here,None,76 - 150,,,,Interventional,,
2,P303-TIRRONEN,,Partial and Labeled,,,,,,,Descriptive,Community,Authors Here,None,76 - 150,Partial and Not Labeled,Partial and Labeled,Complete and Labeled,,,
1,P31-SEARLE,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,Qualitative,Pedagogical,Authors Here,None,10-Mar,,,,,,
2,P31-SEARLE,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,,Complete and Labeled,Partial and Labeled,Not Present,Experimental,Community,Authors Here,None,10-Mar,,,,,,
1,P33-ADSHEAD,,,,,,,,,Missing,,,,,,,,,,
2,P33-ADSHEAD,,Not Present,,,,,,,Descriptive,Community,Authors Here,None,31-75,Complete and Not labeled,Not Present,Not Present,,,
1,P33-HAARANEN,Complete and Not labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Not labeled,Not Present,Survey,Pedagogical,Authors Here,None,76 - 150,,,,,Partial and Not Labeled,Partial and Not Labeled
2,P33-HAARANEN,Complete and Not labeled,Complete and Labeled,Partial and Labeled,,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,Survey,Pedagogical,Authors Here,None,151 - 300,,,,,Partial and Labeled,Partial and Labeled
1,P398-MAENPAA,,,,,,,,,Missing,,,,,,,,,,
2,P398-MAENPAA,,Not Present,,,,,,,Descriptive,Curriculum,Authors Here,None,30-Nov,Partial and Not Labeled,Partial and Labeled,Complete and Labeled,,,
1,P39-INSA,Complete and Not labeled,Complete and Labeled,,,,,,Not Present,Descriptive,Tool,Authors Here,New Generated for this Study,300 - 1000,Complete and Not labeled,Complete and Not labeled,Complete and Not labeled,,,
2,P39-INSA,,Complete and Labeled,,,,,,,Descriptive,Tool,Authors Here,None,300 - 1000,Partial and Not Labeled,Not Present,Partial and Labeled,,,
1,P39-MORRISON,,Not Present,,,,,,,Descriptive,Other,Authors Here,None,,Partial and Not Labeled,Partial and Labeled,Not Present,,,
2,P39-MORRISON,Complete and Not labeled,Complete and Labeled,Complete and Labeled,Complete and Not labeled,Not Present,Not Present,Complete and Not labeled,Not Present,Descriptive,Pedagogical,Other Not Modified,None,10-Mar,Complete and Not labeled,Complete and Not labeled,Complete and Not labeled,,,
1,P3-MELLETTI,,,,,,,,,Missing,,,,,,,,,,
2,P3-MELLETTI,,Partial and Labeled,,,,,,,Descriptive,Tool,Authors Here,None,,Partial and Not Labeled,Partial and Labeled,Partial and Labeled,,,
1,P404-HOOSHANGI,Partial and Not Labeled,Complete and Labeled,Partial and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Complete and Labeled,Not Present,Experimental,Pedagogical,Authors Here,New Generated for this Study,31-75,,,,Interventional,,
2,P404-HOOSHANGI,Partial and Not Labeled,Complete and Labeled,Partial and Labeled,Partial and Not Labeled,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Not Present,Experimental,Assignment,Authors Here,New Generated for this Study,31-75,,,,Observational,,
1,P410-PETTIT,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Labeled,Partial and Not Labeled,Complete and Labeled,Not Present,Experimental,Pedagogical,Authors Here,New Generated for this Study,31-75,,,,Observational,,
2,P410-PETTIT,Not Present,Complete and Labeled,Partial and Labeled,Complete and Labeled,Partial and Labeled,Partial and Not Labeled,Partial and Labeled,Not Present,Experimental,Other,Authors Here,None,151 - 300,,,,Interventional,,
1,P416-BUFFARDI,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Labeled,Not Present,Experimental,Tool,Other Modified,New Generated for this Study,76 - 150,,,,Observational,,
2,P416-BUFFARDI,Partial and Not Labeled,Partial and Labeled,Complete and Not labeled,Complete and Not labeled,Complete and Not labeled,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Experimental,Tool,Authors Here,New Generated for this Study,1000+,,,,Observational,,
1,P421-WITTENBERG,,,,,,,,,Missing,,,,,,,,,,
2,P421-WITTENBERG,,Not Present,,,,,,,Descriptive,Tool,Authors Here,None,,Partial and Not Labeled,Partial and Labeled,Not Present,,,
1,P424-PALICHERLA,Complete and Not labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,Partial and Not Labeled,Not Present,,Survey,Tool,None,,,,,,,Partial and Not Labeled,Not Present
2,P424-PALICHERLA,,Complete and Labeled,,,,,,,Descriptive,Pedagogical,Authors Here,None,30-Nov,Partial and Not Labeled,Partial and Labeled,Complete and Labeled,,,
1,P45-DEKHANE,Complete and Not labeled,Complete and Labeled,Not Present,Complete and Labeled,Partial and Labeled,Partial and Labeled,Partial and Labeled,Not Present,Experimental,Curriculum,Authors Here,New Generated for this Study,,,,,Interventional,,
2,P45-DEKHANE,Partial and Labeled,Complete and Labeled,Not Present,Complete and Labeled,Partial and Labeled,Complete and Labeled,Complete and Labeled,Not Present,Experimental,Pedagogical,Authors Here,None,,,,,Observational,,
1,P49-KRUTZ,Partial and Not Labeled,Complete and Labeled,Not Present,Partial and Labeled,Partial and Labeled,Complete and Labeled,Not Present,Survey,Pedagogical,,None,,,,,,,Partial and Not Labeled,Partial and Labeled
2,P49-KRUTZ,Complete and Not labeled,Complete and Labeled,Partial and Labeled,Not Present,Partial and Labeled,Not Present,Partial and Labeled,Not Present,Experimental,Curriculum,Authors Here,None,76 - 150,,,,Interventional,,
1,P55-SZABO,,Complete and Labeled,,,,,,,Descriptive,Curriculum,Authors Here,None,,Partial and Not Labeled,Partial and Labeled,Complete and Labeled,,,
2,P55-SZABO,Partial and Not Labeled,Complete and Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,Qualitative,Assignment,Authors Here,New Generated for this Study,30-Nov,,,,,,
1,P61-ZACCAI,Complete and Labeled,Not Present,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Partial and Not Labeled,Not Present,Experimental,Tool,Authors Here,None,151 - 300,,,,Observational,,
2,P61-ZACCAI,Complete and Labeled,Complete and Labeled,Partial and Not Labeled,Complete and Not labeled,Complete and Not labeled,Partial and Not Labeled,Complete and Not labeled,Not Present,Experimental,Tool,Authors Here,None,,,,,Observational,,
1,P67-KNOBELSDORF,Complete and Not labeled,Not Present,Complete and Not labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Not Present,Experimental,Pedagogical,Authors Here,Historical Generated for Old Study,151 - 300,,,,Interventional,,
2,P67-KNOBELSDORF,Partial and Not Labeled,Not Present,Not Present,Partial and Not Labeled,Partial and Not Labeled,Not Present,Partial and Labeled,Not Present,Experimental,Pedagogical,Authors Here,None,,,,,Interventional,,
1,P73-GORMAN,,,,,,,,,Missing,Tool,Authors Here,None,,,,,,,
2,P73-GORMAN,Not Present,Not Present,Not Present,Not Present,Not Present,Not Present,Not Present,Not Present,Missing,Tool,Authors Here,None,1,,,,Interventional,,
1,P75-SEARLE,Partial and Not Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Not Present,Not Present,Partial and Labeled,Not Present,Qualitative,Community,Authors Here,New Generated for this Study,30-Nov,,,,,,
2,P75-SEARLE,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Partial and Labeled,Complete and Labeled,Partial and Not Labeled,Qualitative,Curriculum,Authors Here,None,30-Nov,,,,,,
1,P83-HODARI,,Not Present,,,,,,,Descriptive,Community,Authors Here,None,31-75,Complete and Labeled,Partial and Labeled,Not Present,,,
2,P83-HODARI,Complete and Labeled,Complete and Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Partial and Labeled,Complete and Labeled,Partial and Not Labeled,Qualitative,Community,Authors Elsewhere,None,31-75,,,,,,
1,P85-FREEMAN,Partial and Not Labeled,Complete and Labeled,Partial and Labeled,Partial and Not Labeled,Not Present,Partial and Not Labeled,Partial and Not Labeled,Not Present,Survey,Tool,Authors Here,New Generated for this Study,,,,,,Partial and Not Labeled,Partial and Not Labeled
2,P85-FREEMAN,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Not labeled,Partial and Not Labeled,Complete and Not labeled,Complete and Labeled,Complete and Not labeled,Experimental,Curriculum,Authors Here,None,31-75,,,,Interventional,,
1,P91-THOMAS,,,,,,,,,Missing,,,,,,,,,,
2,P91-THOMAS,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Not labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Complete and Labeled,Qualitative,Assignment,Authors Here,Historical Generated for Old Study,31-75,,,,,,
1,P99-TENENBERG,,Not Present,,,,,,,Descriptive,Other,Authors Here,None,,Partial and Not Labeled,Complete and Labeled,Partial and Labeled,,,
2,P99-TENENBERG,Partial and Not Labeled,Partial and Not Labeled,Not Applicable,Not Applicable,Not Applicable,Not Applicable,Not Applicable,Not Present,Descriptive,Other,Other Not Modified,None,1,Complete and Not labeled,Complete and Not labeled,Partial and Not Labeled,,,
1,P9-FRISON,,,,,,,,,Missing,,,,,,,,,,
2,P9-FRISON,,Partial and Labeled,,,,,,,Descriptive,Tool,Authors Here,None,,Partial and Not Labeled,Not Present,Partial and Labeled,,,
